Learning physics-based reduced-order models from data using nonlinear manifolds

We present a novel method for learning reduced-order models of dynamical systems using nonlinear manifolds. First, we learn the manifold by identifying nonlinear structure in the data through a general representation learning problem. The proposed approach is driven by embeddings of low-order polynomial form. A projection onto the nonlinear manifold reveals the algebraic structure of the reduced-space system that governs the problem of interest. The matrix operators of the reduced-order model are then inferred from the data using operator inference. Numerical experiments on a number of nonlinear problems demonstrate the generalizability of the methodology and the increase in accuracy that can be obtained over reduced-order modeling methods that employ a linear subspace approximation.

==> data/Shat.csv <==
time,Shat1,Shat2,Shat1_1cycle
4,-99.7621914424935,-56.363336604885,-99.7621914424935
4.005,-104.859882852208,-46.7048101235661,-104.859882852208
4.01,-108.995160074774,-36.6114776084235,-108.995160074774
4.015,-112.131849436311,-26.1753227813732,-112.131849436311
4.02,-114.241766880554,-15.4911767140124,-114.241766880554
4.025,-115.306003356517,-4.65558971499309,-115.306003356517
4.03,-115.316171157458,6.23369044628722,-115.316171157458
4.035,-114.274274998281,17.0779672081322,-114.274274998281
4.04,-112.191631736519,27.7779440956148,-112.191631736519
4.045,-109.088180902154,38.2343555613239,-109.088180902154
4.05,-104.992712456088,48.3491402414718,-104.992712456088
4.055,-99.9433831757008,58.0274295659023,-99.9433831757008
4.06,-93.9878991038545,67.1797436751877,-93.9878991038545
4.065,-87.1832241077999,75.7231449353012,-87.1832241077999
4.07,-79.5945421374853,83.5812211104891,-79.5945421374853
4.075,-71.2934481942848,90.6840302049574,-71.2934481942848
4.08,-62.3562515281332,96.968582179752,-62.3562515281332
4.085,-52.8630976427202,102.379294754554,-52.8630976427202
4.09,-42.8974590314263,106.868000609234,-42.8974590314263
4.095,-32.5454737585525,110.394100522356,-32.5454737585525
4.1,-21.8955775782206,112.92561534677,-21.8955775782206
4.105,-11.0386897998161,114.440675584681,-11.0386897998161
4.11,-0.0680983841761654,114.92813383559,-0.0680983841761654
4.115,10.9214447347144,114.386901398631,10.9214447347144
4.12,21.8346187857508,112.824811208855,21.8346187857508
4.125,32.5756742486352,110.25758992515,32.5756742486352
4.13,43.0481179817493,106.708028911276,43.0481179817493
4.135,53.154796183968,102.205799815112,53.154796183968
4.14,62.7990912066013,96.7882562490644,62.7990912066013
4.145,71.8874016703621,90.5015967389174,71.8874016703621
4.15,80.3321727843324,83.4014301956402,80.3321727843324
4.155,88.0541335812495,75.5521847782067,88.0541335812495
4.16,94.9830028246318,67.0254060835461,94.9830028246318
4.165,101.057183936907,57.8978724735133,101.057183936907
4.17,106.223298440738,48.2506215212214,106.223298440738
4.175,110.435786766591,38.1688943492923,110.435786766591
4.18,113.656702997244,27.7422277765756,113.656702997244
4.185,115.856177599424,17.0642296748284,115.856177599424
4.19,117.013591004101,6.23191166200839,117.013591004101
4.195,117.118646395153,-4.65548135683041,117.118646395153
4.2,116.171413121849,-15.497938891918,116.171413121849
4.205,114.181384251761,-26.1959858144589,114.181384251761
4.21,111.166742089124,-36.6516788923494,111.166742089124
4.215,107.154757965417,-46.7697181996912,107.154757965417
4.22,102.182623637859,-56.45878266415,102.182623637859
4.225,96.2972735516063,-65.6323241405076,96.2972735516063
4.23,89.5540520644714,-74.2083854507532,89.5540520644714
4.235,82.0153269363471,-82.1094606525762,82.0153269363471
4.24,73.7497056366997,-89.2634561768513,73.7497056366997
4.245,64.831803514028,-95.605126541612,64.831803514028
4.25,55.3422347438721,-101.07686494113,55.3422347438721
4.255,45.3671289388426,-105.629100157433,45.3671289388426
4.26,34.9968997928338,-109.221108076084,34.9968997928338
4.265,24.3248899088294,-111.821988696859,24.3248899088294
4.27,13.4462851949045,-113.411136103175,13.4462851949045
4.275,2.45689598968839,-113.978235342499,2.45689598968839
4.28,-8.54838675141645,-113.522895932483,-8.54838675141645
4.285,-19.4766264759087,-112.053500655301,-19.4766264759087
4.29,-30.2364279153599,-109.585172550973,-30.2364279153599
4.295,-40.7363720525517,-106.13817841677,-40.7363720525517
4.3,-50.8836480442179,-101.738540530953,-50.8836480442179
4.305,-60.5840951418733,-96.420440595277,-60.5840951418733
4.31,-69.7438818403249,-90.2278867137038,-69.7438818403249
4.315,-78.272199102418,-83.2142380711787,-78.272199102418
4.32,-86.0841839889368,-75.4406712614649,-86.0841839889368
4.325,-93.1034693532345,-66.9751688938409,-93.1034693532345
4.33,-99.2639014397395,-57.8923324373039,
4.335,-104.509989468211,-48.2733520800867,
4.34,-108.795935768748,-38.2054011235605,
4.345,-112.084192241789,-27.7802751648126,
4.35,-114.345195616461,-17.0928018527578,
4.355,-115.558635099051,-6.23967812520203,
4.36,-115.714744483952,4.68109250459688,
4.365,-114.814230567262,15.5704715993748,
4.37,-112.867193239256,26.3287353679616,
4.375,-109.892401541897,36.8560769735099,
4.38,-105.917521897755,47.0537198694662,
4.385,-100.979667444788,56.8258708543863,
4.39,-95.125601142399,66.0819797974076,
4.395,-88.4114688356066,74.7380140740389,
4.4,-80.9018079521079,82.7164940598993,
4.405,-72.6677510243215,89.9464007937016,
4.41,-63.785277683941,96.3636296131814,
4.415,-54.3342788180077,101.911476942919,
4.42,-44.3980307882943,106.540668156702,
4.425,-34.062534669549,110.209458713493,
4.43,-23.41613900223,112.884623077805,
4.435,-12.549737441712,114.542964440322,
4.44,-1.55669753619041,115.172010179553,
4.445,9.46802477913693,114.769405525821,
4.45,20.4288102101532,113.34178817136,
4.455,31.2295509236077,110.903762913709,
4.46,41.7733357081723,107.477067234407,
4.465,51.9624945921604,103.090360296218,
4.47,61.6997366141007,97.7800019421192,
4.475,70.8905904793941,91.5912268574752,
4.48,79.446460663878,84.5787519777818,
4.485,87.2869473959139,76.8062367627584,
4.49,94.3406208401281,68.3446126955717,
4.495,100.54472096643,59.2701841250784,
4.5,105.844670729242,49.6636140382302,
4.505,110.19368969942,39.6098522526669,
4.51,113.55261512401,29.1982430970895,
4.515,115.890356235942,18.5223179630065,
4.52,117.18504278679,7.67913742752913,
4.525,117.425111584854,-3.23187694487779,
4.53,116.609409653042,-14.110426039404,
4.535,114.746292898233,-24.8566554286191,
4.54,111.852860272719,-35.3721334480036,
4.545,107.955305049347,-45.5609110900985,
4.55,103.08978010565,-55.3308675845915,
4.555,97.3023126663609,-64.5946137687651,
4.56,90.6475053304326,-73.269392477733,
4.565,83.18710651211,-81.2768851681939,
4.57,74.9891756602126,-88.5440864582568,
4.575,66.1278218745142,-95.0047590940209,
4.58,56.6832084500507,-100.600283508831,
4.585,46.7411305159207,-105.280027563223,
4.59,36.3918237891553,-109.002099971482,
4.595,25.7285885679648,-111.734354048339,
4.6,14.8466752572623,-113.454930571019,
4.605,3.84207507524951,-114.152291471703,
4.61,-7.1900202346522,-113.82488093062,
4.615,-18.1563174067747,-112.480035383422,
4.62,-28.9651024829084,-110.131986960983,
4.625,-39.5247094487088,-106.800184873301,
4.63,-49.742092000169,-102.509759824522,
4.635,-59.522755106666,-97.2938935777366,
4.64,-68.7723447542712,-91.1956080804268,
4.645,-77.3993056813534,-84.2674168281578,
4.65,-85.317813441716,-76.5697980347016,
4.655,-92.4503636780367,-68.1701120887993,
4.66,-98.7295594328923,-59.1423671304946,
4.665,-104.098659504669,-49.567207223816,
4.67,-108.510692988893,-39.5313708161661,
4.675,-111.927007083511,-29.1263843445792,
4.68,-114.316908522524,-18.4469716782937,
4.685,-115.658876791251,-7.58984671263108,
4.69,-115.941916592971,3.34689392700742,
4.695,-115.165583395017,14.2640598203,
4.7,-113.338921975199,25.0617103149321,
4.705,-110.479684858359,35.6397294812887,
4.71,-106.614524079246,45.8988762241573,
4.715,-101.779562177631,55.7426786743833,
4.72,-96.0206262446537,65.0797364485196,
4.725,-89.393016230882,73.8251229000687,
4.73,-81.9605779683994,81.9004905278411,
4.735,-73.7939399957521,89.2339432238193,
4.74,-64.9687149731756,95.760452352406,
4.745,-55.564496553438,101.422372411828,
4.75,-45.6643212646906,106.169499425704,
4.755,-35.3540110400585,109.959123642064,
4.76,-24.7217649568076,112.756939970966,
4.765,-13.8583485803236,114.538567873268,
4.77,-2.85707863357227,115.290347536661,
4.775,8.18702365767791,115.008811704292,
4.78,19.178193350754,113.699571907876,
4.785,30.0201510654242,111.376288100508,
4.79,40.6157949194519,108.059818760127,
4.795,50.8671927958851,103.777956342649,
4.8,60.6766315964045,98.5661558693029,
4.805,69.9489849969356,92.4687177873927,
4.81,78.5947798996496,85.5394570342445,
4.815,86.5326173021202,77.8412461122718,
4.82,93.6900514386142,69.4443997061418,
4.825,100.003321011687,60.4247530783496,
4.83,105.416847617829,50.8625770960752,
4.835,109.882849352875,40.8424696228372,
4.84,113.361160300117,30.4534770546109,
4.845,115.819648836588,19.7889138428264,
4.85,117.235333773685,8.94573137541727,
4.855,117.595500109377,-1.97662768144144,
4.86,116.897885327019,-12.8777164664497,
4.865,115.149828272688,-23.6574348465499,
4.87,112.367455346291,-34.2170097283773,
4.875,108.575955209002,-44.4600121217509,
4.88,103.810467428177,-54.2936984856798,
4.885,98.1161081841416,-63.6300089462565,
4.89,91.5467284479739,-72.3855541341329,
4.895,84.1634462881455,-80.4813724287606,
4.9,76.0337550691528,-87.843704445598,
4.905,67.2312236663577,-94.4054554109069,
4.91,57.8355061418042,-100.107114797587,
4.915,47.9319837079163,-104.897117548159,
4.92,37.6106240775197,-108.732539852027,
4.925,26.9645899180692,-111.580117095423,
4.93,16.0890991816069,-113.416853171969,
4.935,5.0802336568388,-114.230093570072,
4.94,-5.96659173846805,-114.017221646093,
4.945,-16.9578025377919,-112.784642918239,
4.95,-27.8014648769001,-110.545837889814,
4.955,-38.4058066094378,-107.319589452312,
4.96,-48.6777258336945,-103.130256551054,
4.965,-58.52259042428,-98.0100782056877,
4.97,-67.8457133452664,-92.0010988627759,
4.975,-76.5549594494299,-85.1549801401408,
4.98,-84.5636828692319,-77.5314971872844,
4.985,-91.7933612702178,-69.1973806952633,
4.99,-98.1754625907578,-60.2260257493951,
4.995,-103.652107709934,-50.6974938819077,


==> data/Shat_updated.csv <==
time,Shat1,Shat2,Shat1_1cycle
4,-99.76219144,-56.3633366,-99.76219144
4.005,-104.8598829,-46.70481012,-104.8598829
4.01,-108.9951601,-36.61147761,-108.9951601
4.015,-112.1318494,-26.17532278,-112.1318494
4.02,-114.2417669,-15.49117671,-114.2417669
4.025,-115.3060034,-4.655589715,-115.3060034
4.03,-115.3161712,6.233690446,-115.3161712
4.035,-114.274275,17.07796721,-114.274275
4.04,-112.1916317,27.7779441,-112.1916317
4.045,-109.0881809,38.23435556,-109.0881809
4.05,-104.9927125,48.34914024,-104.9927125
4.055,-99.94338318,58.02742957,-99.94338318
4.06,-93.9878991,67.17974368,-93.9878991
4.065,-87.18322411,75.72314494,-87.18322411
4.07,-79.59454214,83.58122111,-79.59454214
4.075,-71.29344819,90.6840302,-71.29344819
4.08,-62.35625153,96.96858218,-62.35625153
4.085,-52.86309764,102.3792948,-52.86309764
4.09,-42.89745903,106.8680006,-42.89745903
4.095,-32.54547376,110.3941005,-32.54547376
4.1,-21.89557758,112.9256153,-21.89557758
4.105,-11.0386898,114.4406756,-11.0386898
4.11,-0.068098384,114.9281338,-0.068098384
4.115,10.92144473,114.3869014,10.92144473
4.12,21.83461879,112.8248112,21.83461879
4.125,32.57567425,110.2575899,32.57567425
4.13,43.04811798,106.7080289,43.04811798
4.135,53.15479618,102.2057998,53.15479618
4.14,62.79909121,96.78825625,62.79909121
4.145,71.88740167,90.50159674,71.88740167
4.15,80.33217278,83.4014302,80.33217278
4.155,88.05413358,75.55218478,88.05413358
4.16,94.98300282,67.02540608,94.98300282
4.165,101.0571839,57.89787247,101.0571839
4.17,106.2232984,48.25062152,106.2232984
4.175,110.4357868,38.16889435,110.4357868
4.18,113.656703,27.74222778,113.656703
4.185,115.8561776,17.06422967,115.8561776
4.19,117.013591,6.231911662,117.013591
4.195,117.1186464,-4.655481357,117.1186464
4.2,116.1714131,-15.49793889,116.1714131
4.205,114.1813843,-26.19598581,114.1813843
4.21,111.1667421,-36.65167889,111.1667421
4.215,107.154758,-46.7697182,107.154758
4.22,102.1826236,-56.45878266,102.1826236
4.225,96.29727355,-65.63232414,96.29727355
4.23,89.55405206,-74.20838545,89.55405206
4.235,82.01532694,-82.10946065,82.01532694
4.24,73.74970564,-89.26345618,73.74970564
4.245,64.83180351,-95.60512654,64.83180351
4.25,55.34223474,-101.0768649,55.34223474
4.255,45.36712894,-105.6291002,45.36712894
4.26,34.99689979,-109.2211081,34.99689979
4.265,24.32488991,-111.8219887,24.32488991
4.27,13.44628519,-113.4111361,13.44628519
4.275,2.45689599,-113.9782353,2.45689599
4.28,-8.548386751,-113.5228959,-8.548386751
4.285,-19.47662648,-112.0535007,-19.47662648
4.29,-30.23642792,-109.5851726,-30.23642792
4.295,-40.73637205,-106.1381784,-40.73637205
4.3,-50.88364804,-101.7385405,-50.88364804
4.305,-60.58409514,-96.4204406,-60.58409514
4.31,-69.74388184,-90.22788671,-69.74388184
4.315,-78.2721991,-83.21423807,-78.2721991
4.32,-86.08418399,-75.44067126,-86.08418399
4.325,-93.10346935,-66.97516889,-93.10346935
4.33,-99.26390144,-57.89233244,
4.335,-104.5099895,-48.27335208,
4.34,-108.7959358,-38.20540112,
4.345,-112.0841922,-27.78027516,
4.35,-114.3451956,-17.09280185,
4.355,-115.5586351,-6.239678125,
4.36,-115.7147445,4.681092505,
4.365,-114.8142306,15.5704716,
4.37,-112.8671932,26.32873537,
4.375,-109.8924015,36.85607697,
4.38,-105.9175219,47.05371987,
4.385,-100.9796674,56.82587085,
4.39,-95.12560114,66.0819798,
4.395,-88.41146884,74.73801407,
4.4,-80.90180795,82.71649406,
4.405,-72.66775102,89.94640079,
4.41,-63.78527768,96.36362961,
4.415,-54.33427882,101.9114769,
4.42,-44.39803079,106.5406682,
4.425,-34.06253467,110.2094587,
4.43,-23.416139,112.8846231,
4.435,-12.54973744,114.5429644,
4.44,-1.556697536,115.1720102,
4.445,9.468024779,114.7694055,
4.45,20.42881021,113.3417882,
4.455,31.22955092,110.9037629,
4.46,41.77333571,107.4770672,
4.465,51.96249459,103.0903603,
4.47,61.69973661,97.78000194,
4.475,70.89059048,91.59122686,
4.48,79.44646066,84.57875198,
4.485,87.2869474,76.80623676,
4.49,94.34062084,68.3446127,
4.495,100.544721,59.27018413,
4.5,105.8446707,49.66361404,
4.505,110.1936897,39.60985225,
4.51,113.5526151,29.1982431,
4.515,115.8903562,18.52231796,
4.52,117.1850428,7.679137428,
4.525,117.4251116,-3.231876945,
4.53,116.6094097,-14.11042604,
4.535,114.7462929,-24.85665543,
4.54,111.8528603,-35.37213345,
4.545,107.955305,-45.56091109,
4.55,103.0897801,-55.33086758,
4.555,97.30231267,-64.59461377,
4.56,90.64750533,-73.26939248,
4.565,83.18710651,-81.27688517,
4.57,74.98917566,-88.54408646,
4.575,66.12782187,-95.00475909,
4.58,56.68320845,-100.6002835,
4.585,46.74113052,-105.2800276,
4.59,36.39182379,-109.0021,
4.595,25.72858857,-111.734354,
4.6,14.84667526,-113.4549306,
4.605,3.842075075,-114.1522915,
4.61,-7.190020235,-113.8248809,
4.615,-18.15631741,-112.4800354,
4.62,-28.96510248,-110.131987,
4.625,-39.52470945,-106.8001849,
4.63,-49.742092,-102.5097598,
4.635,-59.52275511,-97.29389358,
4.64,-68.77234475,-91.19560808,
4.645,-77.39930568,-84.26741683,
4.65,-85.31781344,-76.56979803,
4.655,-92.45036368,-68.17011209,
4.66,-98.72955943,-59.14236713,
4.665,-104.0986595,-49.56720722,
4.67,-108.510693,-39.53137082,
4.675,-111.9270071,-29.12638434,
4.68,-114.3169085,-18.44697168,
4.685,-115.6588768,-7.589846713,
4.69,-115.9419166,3.346893927,
4.695,-115.1655834,14.26405982,
4.7,-113.338922,25.06171031,
4.705,-110.4796849,35.63972948,
4.71,-106.6145241,45.89887622,
4.715,-101.7795622,55.74267867,
4.72,-96.02062624,65.07973645,
4.725,-89.39301623,73.8251229,
4.73,-81.96057797,81.90049053,
4.735,-73.79394,89.23394322,
4.74,-64.96871497,95.76045235,
4.745,-55.56449655,101.4223724,
4.75,-45.66432126,106.1694994,
4.755,-35.35401104,109.9591236,
4.76,-24.72176496,112.75694,
4.765,-13.85834858,114.5385679,
4.77,-2.857078634,115.2903475,
4.775,8.187023658,115.0088117,
4.78,19.17819335,113.6995719,
4.785,30.02015107,111.3762881,
4.79,40.61579492,108.0598188,
4.795,50.8671928,103.7779563,
4.8,60.6766316,98.56615587,
4.805,69.948985,92.46871779,
4.81,78.5947799,85.53945703,
4.815,86.5326173,77.84124611,
4.82,93.69005144,69.44439971,
4.825,100.003321,60.42475308,
4.83,105.4168476,50.8625771,
4.835,109.8828494,40.84246962,
4.84,113.3611603,30.45347705,
4.845,115.8196488,19.78891384,
4.85,117.2353338,8.945731375,
4.855,117.5955001,-1.976627681,
4.86,116.8978853,-12.87771647,
4.865,115.1498283,-23.65743485,
4.87,112.3674553,-34.21700973,
4.875,108.5759552,-44.46001212,
4.88,103.8104674,-54.29369849,
4.885,98.11610818,-63.63000895,
4.89,91.54672845,-72.38555413,
4.895,84.16344629,-80.48137243,
4.9,76.03375507,-87.84370445,
4.905,67.23122367,-94.40545541,
4.91,57.83550614,-100.1071148,
4.915,47.93198371,-104.8971175,
4.92,37.61062408,-108.7325399,
4.925,26.96458992,-111.5801171,
4.93,16.08909918,-113.4168532,
4.935,5.080233657,-114.2300936,
4.94,-5.966591738,-114.0172216,
4.945,-16.95780254,-112.7846429,
4.95,-27.80146488,-110.5458379,
4.955,-38.40580661,-107.3195895,
4.96,-48.67772583,-103.1302566,
4.965,-58.52259042,-98.01007821,
4.97,-67.84571335,-92.00109886,
4.975,-76.55495945,-85.15498014,
4.98,-84.56368287,-77.53149719,
4.985,-91.79336127,-69.1973807,
4.99,-98.17546259,-60.22602575,
4.995,-103.6521077,-50.69749388,
5,-108.9951601,,
5.005,-112.1318494,,
5.01,-114.2417669,,
5.015,-115.3060034,,
5.02,-115.3161712,,
5.025,-114.274275,,
5.03,-112.1916317,,
5.035,-109.0881809,,
5.04,-104.9927125,,
5.045,-99.94338318,,
5.05,-93.9878991,,
5.055,-87.18322411,,
5.06,-79.59454214,,
5.065,-71.29344819,,
5.07,-62.35625153,,
5.075,-52.86309764,,
5.08,-42.89745903,,
5.085,-32.54547376,,
5.09,-21.89557758,,
5.095,-11.0386898,,
5.1,-0.068098384,,
5.105,10.92144473,,
5.11,21.83461879,,
5.115,32.57567425,,
5.12,43.04811798,,
5.125,53.15479618,,
5.13,62.79909121,,
5.135,71.88740167,,
5.14,80.33217278,,
5.145,88.05413358,,
5.15,94.98300282,,
5.155,101.0571839,,
5.16,106.2232984,,
5.165,110.4357868,,
5.17,113.656703,,
5.175,115.8561776,,
5.18,117.013591,,
5.185,117.1186464,,
5.19,116.1714131,,
5.195,114.1813843,,
5.2,111.1667421,,
5.205,107.154758,,
5.21,102.1826236,,
5.215,96.29727355,,
5.22,89.55405206,,
5.225,82.01532694,,
5.23,73.74970564,,
5.235,64.83180351,,
5.24,55.34223474,,
5.245,45.36712894,,
5.25,34.99689979,,
5.255,24.32488991,,
5.26,13.44628519,,
5.265,2.45689599,,
5.27,-8.548386751,,
5.275,-19.47662648,,
5.28,-30.23642792,,
5.285,-40.73637205,,
5.29,-50.88364804,,
5.295,-60.58409514,,
5.3,-69.74388184,,
5.305,-78.2721991,,
5.31,-86.08418399,,
5.315,-93.10346935,,
5.32,-99.26390144,,
5.325,-104.5099895,,
5.33,-108.7959358,,
5.335,-112.0841922,,
5.34,-114.3451956,,
5.345,-115.5586351,,
5.35,-115.7147445,,
5.355,-114.8142306,,
5.36,-112.8671932,,
5.365,-109.8924015,,
5.37,-105.9175219,,
5.375,-100.9796674,,
5.38,-95.12560114,,
5.385,-88.41146884,,
5.39,-80.90180795,,
5.395,-72.66775102,,
5.4,-63.78527768,,
5.405,-54.33427882,,
5.41,-44.39803079,,
5.415,-34.06253467,,
5.42,-23.416139,,
5.425,-12.54973744,,
5.43,-1.556697536,,
5.435,9.468024779,,
5.44,20.42881021,,
5.445,31.22955092,,
5.45,41.77333571,,
5.455,51.96249459,,
5.46,61.69973661,,
5.465,70.89059048,,
5.47,79.44646066,,
5.475,87.2869474,,
5.48,94.34062084,,
5.485,100.544721,,
5.49,105.8446707,,
5.495,110.1936897,,
5.5,113.5526151,,
5.505,115.8903562,,
5.51,117.1850428,,
5.515,117.4251116,,
5.52,116.6094097,,
5.525,114.7462929,,
5.53,111.8528603,,
5.535,107.955305,,
5.54,103.0897801,,
5.545,97.30231267,,
5.55,90.64750533,,
5.555,83.18710651,,
5.56,74.98917566,,
5.565,66.12782187,,
5.57,56.68320845,,
5.575,46.74113052,,
5.58,36.39182379,,
5.585,25.72858857,,
5.59,14.84667526,,
5.595,3.842075075,,
5.6,-7.190020235,,
5.605,-18.15631741,,
5.61,-28.96510248,,
5.615,-39.52470945,,
5.62,-49.742092,,
5.625,-59.52275511,,
5.63,-68.77234475,,
5.635,-77.39930568,,
5.64,-85.31781344,,
5.645,-92.45036368,,
5.65,-98.72955943,,
5.655,-104.0986595,,
5.66,-108.510693,,
5.665,-111.9270071,,
5.67,-114.3169085,,
5.675,-115.6588768,,
5.68,-115.9419166,,
5.685,-115.1655834,,
5.69,-113.338922,,
5.695,-110.4796849,,
5.7,-106.6145241,,
5.705,-101.7795622,,
5.71,-96.02062624,,
5.715,-89.39301623,,
5.72,-81.96057797,,
5.725,-73.79394,,
5.73,-64.96871497,,
5.735,-55.56449655,,
5.74,-45.66432126,,
5.745,-35.35401104,,
5.75,-24.72176496,,
5.755,-13.85834858,,
5.76,-2.857078634,,
5.765,8.187023658,,
5.77,19.17819335,,
5.775,30.02015107,,
5.78,40.61579492,,
5.785,50.8671928,,
5.79,60.6766316,,
5.795,69.948985,,
5.8,78.5947799,,
5.805,86.5326173,,
5.81,93.69005144,,
5.815,100.003321,,
5.82,105.4168476,,
5.825,109.8828494,,
5.83,113.3611603,,
5.835,115.8196488,,
5.84,117.2353338,,
5.845,117.5955001,,
5.85,116.8978853,,
5.855,115.1498283,,
5.86,112.3674553,,
5.865,108.5759552,,
5.87,103.8104674,,
5.875,98.11610818,,
5.88,91.54672845,,
5.885,84.16344629,,
5.89,76.03375507,,
5.895,67.23122367,,
5.9,57.83550614,,
5.905,47.93198371,,
5.91,37.61062408,,
5.915,26.96458992,,
5.92,16.08909918,,
5.925,5.080233657,,
5.93,-5.966591738,,
5.935,-16.95780254,,
5.94,-27.80146488,,
5.945,-38.40580661,,
5.95,-48.67772583,,
5.955,-58.52259042,,
5.96,-67.84571335,,
5.965,-76.55495945,,
5.97,-84.56368287,,
5.975,-91.79336127,,
5.98,-98.17546259,,
5.985,-103.6521077,,
5.99,-108.9951601,,
5.995,-112.1318494,,
6,-114.2417669,,
6.005,-115.3060034,,
6.01,-115.3161712,,
6.015,-114.274275,,
6.02,-112.1916317,,
6.025,-109.0881809,,
6.03,-104.9927125,,
6.035,-99.94338318,,
6.04,-93.9878991,,
6.045,-87.18322411,,
6.05,-79.59454214,,
6.055,-71.29344819,,
6.06,-62.35625153,,
6.065,-52.86309764,,
6.07,-42.89745903,,
6.075,-32.54547376,,
6.08,-21.89557758,,
6.085,-11.0386898,,
6.09,-0.068098384,,
6.095,10.92144473,,
6.1,21.83461879,,
6.105,32.57567425,,
6.11,43.04811798,,
6.115,53.15479618,,
6.12,62.79909121,,
6.125,71.88740167,,
6.13,80.33217278,,
6.135,88.05413358,,
6.14,94.98300282,,
6.145,101.0571839,,
6.15,106.2232984,,
6.155,110.4357868,,
6.16,113.656703,,
6.165,115.8561776,,
6.17,117.013591,,
6.175,117.1186464,,
6.18,116.1714131,,
6.185,114.1813843,,
6.19,111.1667421,,
6.195,107.154758,,
6.2,102.1826236,,
6.205,96.29727355,,
6.21,89.55405206,,
6.215,82.01532694,,
6.22,73.74970564,,
6.225,64.83180351,,
6.23,55.34223474,,
6.235,45.36712894,,
6.24,34.99689979,,
6.245,24.32488991,,
6.25,13.44628519,,
6.255,2.45689599,,
6.26,-8.548386751,,
6.265,-19.47662648,,
6.27,-30.23642792,,
6.275,-40.73637205,,
6.28,-50.88364804,,
6.285,-60.58409514,,
6.29,-69.74388184,,
6.295,-78.2721991,,
6.3,-86.08418399,,
6.305,-93.10346935,,
6.31,-99.26390144,,
6.315,-104.5099895,,
6.32,-108.7959358,,
6.325,-112.0841922,,
6.33,-114.3451956,,
6.335,-115.5586351,,
6.34,-115.7147445,,
6.345,-114.8142306,,
6.35,-112.8671932,,
6.355,-109.8924015,,
6.36,-105.9175219,,
6.365,-100.9796674,,
6.37,-95.12560114,,
6.375,-88.41146884,,
6.38,-80.90180795,,
6.385,-72.66775102,,
6.39,-63.78527768,,
6.395,-54.33427882,,
6.4,-44.39803079,,
6.405,-34.06253467,,
6.41,-23.416139,,
6.415,-12.54973744,,
6.42,-1.556697536,,
6.425,9.468024779,,
6.43,20.42881021,,
6.435,31.22955092,,
6.44,41.77333571,,
6.445,51.96249459,,
6.45,61.69973661,,
6.455,70.89059048,,
6.46,79.44646066,,
6.465,87.2869474,,
6.47,94.34062084,,
6.475,100.544721,,
6.48,105.8446707,,
6.485,110.1936897,,
6.49,113.5526151,,
6.495,115.8903562,,
6.5,117.1850428,,
6.505,117.4251116,,
6.51,116.6094097,,
6.515,114.7462929,,
6.52,111.8528603,,
6.525,107.955305,,
6.53,103.0897801,,
6.535,97.30231267,,
6.54,90.64750533,,
6.545,83.18710651,,
6.55,74.98917566,,
6.555,66.12782187,,
6.56,56.68320845,,
6.565,46.74113052,,
6.57,36.39182379,,
6.575,25.72858857,,
6.58,14.84667526,,
6.585,3.842075075,,
6.59,-7.190020235,,
6.595,-18.15631741,,
6.6,-28.96510248,,
6.605,-39.52470945,,
6.61,-49.742092,,
6.615,-59.52275511,,
6.62,-68.77234475,,
6.625,-77.39930568,,
6.63,-85.31781344,,
6.635,-92.45036368,,
6.64,-98.72955943,,
6.645,-104.0986595,,
6.65,-108.510693,,
6.655,-111.9270071,,
6.66,-114.3169085,,
6.665,-115.6588768,,
6.67,-115.9419166,,
6.675,-115.1655834,,
6.68,-113.338922,,
6.685,-110.4796849,,
6.69,-106.6145241,,
6.695,-101.7795622,,
6.7,-96.02062624,,
6.705,-89.39301623,,
6.71,-81.96057797,,
6.715,-73.79394,,
6.72,-64.96871497,,
6.725,-55.56449655,,
6.73,-45.66432126,,
6.735,-35.35401104,,
6.74,-24.72176496,,
6.745,-13.85834858,,
6.75,-2.857078634,,
6.755,8.187023658,,
6.76,19.17819335,,
6.765,30.02015107,,
6.77,40.61579492,,
6.775,50.8671928,,
6.78,60.6766316,,
6.785,69.948985,,
6.79,78.5947799,,
6.795,86.5326173,,
6.8,93.69005144,,
6.805,100.003321,,
6.81,105.4168476,,
6.815,109.8828494,,
6.82,113.3611603,,
6.825,115.8196488,,
6.83,117.2353338,,
6.835,117.5955001,,
6.84,116.8978853,,
6.845,115.1498283,,
6.85,112.3674553,,
6.855,108.5759552,,
6.86,103.8104674,,
6.865,98.11610818,,
6.87,91.54672845,,
6.875,84.16344629,,
6.88,76.03375507,,
6.885,67.23122367,,
6.89,57.83550614,,
6.895,47.93198371,,
6.9,37.61062408,,
6.905,26.96458992,,
6.91,16.08909918,,
6.915,5.080233657,,
6.92,-5.966591738,,
6.925,-16.95780254,,
6.93,-27.80146488,,
6.935,-38.40580661,,
6.94,-48.67772583,,
6.945,-58.52259042,,
6.95,-67.84571335,,
6.955,-76.55495945,,
6.96,-84.56368287,,
6.965,-91.79336127,,
6.97,-98.17546259,,
6.975,-103.6521077,,
6.98,-108.9951601,,
6.985,-112.1318494,,
6.99,-114.2417669,,
6.995,-115.3060034,,
7,-115.3161712,,
7.005,-114.274275,,
7.01,-112.1916317,,
7.015,-109.0881809,,
7.02,-104.9927125,,
7.025,-99.94338318,,
7.03,-93.9878991,,
7.035,-87.18322411,,
7.04,-79.59454214,,
7.045,-71.29344819,,
7.05,-62.35625153,,
7.055,-52.86309764,,
7.06,-42.89745903,,
7.065,-32.54547376,,
7.07,-21.89557758,,
7.075,-11.0386898,,
7.08,-0.068098384,,
7.085,10.92144473,,
7.09,21.83461879,,
7.095,32.57567425,,
7.1,43.04811798,,
7.105,53.15479618,,
7.11,62.79909121,,
7.115,71.88740167,,
7.12,80.33217278,,
7.125,88.05413358,,
7.13,94.98300282,,
7.135,101.0571839,,
7.14,106.2232984,,
7.145,110.4357868,,
7.15,113.656703,,
7.155,115.8561776,,
7.16,117.013591,,
7.165,117.1186464,,
7.17,116.1714131,,
7.175,114.1813843,,
7.18,111.1667421,,
7.185,107.154758,,
7.19,102.1826236,,
7.195,96.29727355,,
7.2,89.55405206,,
7.205,82.01532694,,
7.21,73.74970564,,
7.215,64.83180351,,
7.22,55.34223474,,
7.225,45.36712894,,
7.23,34.99689979,,
7.235,24.32488991,,
7.24,13.44628519,,
7.245,2.45689599,,
7.25,-8.548386751,,
7.255,-19.47662648,,
7.26,-30.23642792,,
7.265,-40.73637205,,
7.27,-50.88364804,,
7.275,-60.58409514,,
7.28,-69.74388184,,
7.285,-78.2721991,,
7.29,-86.08418399,,
7.295,-93.10346935,,
7.3,-99.26390144,,
7.305,-104.5099895,,
7.31,-108.7959358,,
7.315,-112.0841922,,
7.32,-114.3451956,,
7.325,-115.5586351,,
7.33,-115.7147445,,
7.335,-114.8142306,,
7.34,-112.8671932,,
7.345,-109.8924015,,
7.35,-105.9175219,,
7.355,-100.9796674,,
7.36,-95.12560114,,
7.365,-88.41146884,,
7.37,-80.90180795,,
7.375,-72.66775102,,
7.38,-63.78527768,,
7.385,-54.33427882,,
7.39,-44.39803079,,
7.395,-34.06253467,,
7.4,-23.416139,,
7.405,-12.54973744,,
7.41,-1.556697536,,
7.415,9.468024779,,
7.42,20.42881021,,
7.425,31.22955092,,
7.43,41.77333571,,
7.435,51.96249459,,
7.44,61.69973661,,
7.445,70.89059048,,
7.45,79.44646066,,
7.455,87.2869474,,
7.46,94.34062084,,
7.465,100.544721,,
7.47,105.8446707,,
7.475,110.1936897,,
7.48,113.5526151,,
7.485,115.8903562,,
7.49,117.1850428,,
7.495,117.4251116,,
7.5,116.6094097,,
7.505,114.7462929,,
7.51,111.8528603,,
7.515,107.955305,,
7.52,103.0897801,,
7.525,97.30231267,,
7.53,90.64750533,,
7.535,83.18710651,,
7.54,74.98917566,,
7.545,66.12782187,,
7.55,56.68320845,,
7.555,46.74113052,,
7.56,36.39182379,,
7.565,25.72858857,,
7.57,14.84667526,,
7.575,3.842075075,,
7.58,-7.190020235,,
7.585,-18.15631741,,
7.59,-28.96510248,,
7.595,-39.52470945,,
7.6,-49.742092,,
7.605,-59.52275511,,
7.61,-68.77234475,,
7.615,-77.39930568,,
7.62,-85.31781344,,
7.625,-92.45036368,,
7.63,-98.72955943,,
7.635,-104.0986595,,
7.64,-108.510693,,
7.645,-111.9270071,,
7.65,-114.3169085,,
7.655,-115.6588768,,
7.66,-115.9419166,,
7.665,-115.1655834,,
7.67,-113.338922,,
7.675,-110.4796849,,
7.68,-106.6145241,,
7.685,-101.7795622,,
7.69,-96.02062624,,
7.695,-89.39301623,,
7.7,-81.96057797,,
7.705,-73.79394,,
7.71,-64.96871497,,
7.715,-55.56449655,,
7.72,-45.66432126,,
7.725,-35.35401104,,
7.73,-24.72176496,,
7.735,-13.85834858,,
7.74,-2.857078634,,
7.745,8.187023658,,
7.75,19.17819335,,
7.755,30.02015107,,
7.76,40.61579492,,
7.765,50.8671928,,
7.77,60.6766316,,
7.775,69.948985,,
7.78,78.5947799,,
7.785,86.5326173,,
7.79,93.69005144,,
7.795,100.003321,,
7.8,105.4168476,,
7.805,109.8828494,,
7.81,113.3611603,,
7.815,115.8196488,,
7.82,117.2353338,,
7.825,117.5955001,,
7.83,116.8978853,,
7.835,115.1498283,,
7.84,112.3674553,,
7.845,108.5759552,,
7.85,103.8104674,,
7.855,98.11610818,,
7.86,91.54672845,,
7.865,84.16344629,,
7.87,76.03375507,,
7.875,67.23122367,,
7.88,57.83550614,,
7.885,47.93198371,,
7.89,37.61062408,,
7.895,26.96458992,,
7.9,16.08909918,,
7.905,5.080233657,,
7.91,-5.966591738,,
7.915,-16.95780254,,
7.92,-27.80146488,,
7.925,-38.40580661,,
7.93,-48.67772583,,
7.935,-58.52259042,,
7.94,-67.84571335,,
7.945,-76.55495945,,
7.95,-84.56368287,,
7.955,-91.79336127,,
7.96,-98.17546259,,
7.965,-103.6521077,,
7.97,-108.9951601,,
7.975,-112.1318494,,
7.98,-114.2417669,,
7.985,-115.3060034,,
7.99,-115.3161712,,
7.995,-114.274275,,
8,-112.1916317,,


==> data/Shat_updated2.csv <==
time,Shat1,Shat1x100
4,-1.0079533678301,-100.79533678301
4.005,-1.05893028192725,-105.893028192725
4.01,-1.1002830541529,-110.02830541529
4.015,-1.13164994776827,-113.164994776827
4.02,-1.1527491222107,-115.27491222107
4.025,-1.16339148697033,-116.339148697033
4.03,-1.16349316497974,-116.349316497974
4.035,-1.15307420338798,-115.307420338798
4.04,-1.13224777077035,-113.224777077035
4.045,-1.1012132624267,-110.12132624267
4.05,-1.06025857796605,-106.025857796605
4.055,-1.00976528516217,-100.976528516217
4.06,-0.950210444443705,-95.0210444443705
4.065,-0.882163694483159,-88.2163694483159
4.07,-0.806276874780015,-80.6276874780015
4.075,-0.72326593534801,-72.326593534801
4.08,-0.633893968686493,-63.3893968686493
4.085,-0.538962429832364,-53.8962429832364
4.09,-0.439306043719424,-43.9306043719424
4.095,-0.335786190990686,-33.5786190990686
4.1,-0.229287229187367,-22.9287229187367
4.105,-0.120718351403322,-12.0718351403322
4.11,-0.011012437246923,-1.1012437246923
4.115,0.098882993941982,9.8882993941982
4.12,0.208014734452346,20.8014734452346
4.125,0.315425289081191,31.5425289081191
4.13,0.420149726412332,42.0149726412332
4.135,0.52121650843452,52.121650843452
4.14,0.617659458660851,61.7659458660851
4.145,0.708542563298459,70.8542563298459
4.15,0.792990274438162,79.2990274438162
4.155,0.870209882407332,87.0209882407332
4.16,0.939498574841156,93.9498574841156
4.165,1.00024038596391,100.024038596391
4.17,1.05190153100222,105.190153100222
4.175,1.09402641426074,109.402641426074
4.18,1.12623557656728,112.623557656728
4.185,1.14823032258908,114.823032258908
4.19,1.15980445663585,115.980445663585
4.195,1.16085501054637,116.085501054637
4.2,1.15138267781332,115.138267781332
4.205,1.13148238911245,113.148238911245
4.21,1.10133596748608,110.133596748608
4.215,1.06121612624901,106.121612624901
4.22,1.01149478297343,101.149478297343
4.225,0.952641282110901,95.2641282110901
4.23,0.885209067239552,88.5209067239552
4.235,0.809821815958307,80.9821815958307
4.24,0.727165602961837,72.7165602961837
4.245,0.637986581735119,63.7986581735119
4.25,0.543090894033559,54.3090894033559
4.255,0.443339835983264,44.3339835983264
4.26,0.339637544523175,33.9637544523175
4.265,0.232917445683132,23.2917445683132
4.27,0.124131398543883,12.4131398543883
4.275,0.014237506491722,1.4237506491722
4.28,-0.095815320919326,-9.5815320919326
4.285,-0.205097718164249,-20.5097718164249
4.29,-0.312695732558761,-31.2695732558761
4.295,-0.417695173930679,-41.7695173930679
4.3,-0.519167933847339,-51.9167933847339
4.305,-0.616172404823894,-61.6172404823894
4.31,-0.70777027180841,-70.777027180841
4.315,-0.793053444429343,-79.3053444429343
4.32,-0.871173293294529,-87.1173293294529
4.325,-0.941366146937507,-94.1366146937507
4.33,-1.00297046780256,-100.297046780256
4.335,-1.05543134808727,-105.543134808727
4.34,-1.09829081109265,-109.829081109265
4.345,-1.13117337582305,-113.117337582305
4.35,-1.15378340956977,-115.378340956977
4.355,-1.16591780439568,-116.591780439568
4.36,-1.16747889824468,-116.747889824468
4.365,-1.15847375907778,-115.847375907778
4.37,-1.13900338579772,-113.900338579772
4.375,-1.10925546882413,-110.925546882413
4.38,-1.06950667238272,-106.950667238272
4.385,-1.02012812785304,-102.012812785304
4.39,-0.961587464829151,-96.1587464829151
4.395,-0.894446141761228,-89.4446141761228
4.4,-0.819349532926239,-81.9349532926239
4.405,-0.737008963648377,-73.7008963648377
4.41,-0.648184230244572,-64.8184230244572
4.415,-0.553674241585238,-55.3674241585238
4.42,-0.454311761288105,-45.4311761288105
4.425,-0.350956800100651,-35.0956800100651
4.43,-0.244492843427461,-24.4492843427461
4.435,-0.135828827822282,-13.5828827822282
4.44,-0.025898428767066,-2.5898428767066
4.445,0.084348794386208,8.4348794386208
4.45,0.193956648696371,19.3956648696371
4.455,0.301964055830914,30.1964055830914
4.46,0.407401903676561,40.7401903676561
4.465,0.509293492516443,50.9293492516443
4.47,0.606665912735844,60.6665912735844
4.475,0.69857445138878,69.857445138878
4.48,0.784133153233617,78.4133153233617
4.485,0.862538020553978,86.2538020553978
4.49,0.933074754996122,93.3074754996122
4.495,0.995115756259138,99.5115756259138
4.5,1.04811525388725,104.811525388725
4.505,1.09160544358904,109.160544358904
4.51,1.12519469783493,112.519469783493
4.515,1.14857210895426,114.857210895426
4.52,1.16151897446274,116.151897446274
4.525,1.16391966244338,116.391966244338
4.53,1.15576264312526,115.576264312526
4.535,1.13713147557717,113.713147557717
4.54,1.10819714932203,110.819714932203
4.545,1.06922159708831,106.922159708831
4.55,1.02056634765133,102.056634765133
4.555,0.962691673258446,96.2691673258446
4.56,0.896143599899165,89.6143599899165
4.565,0.821539611715941,82.1539611715941
4.57,0.739560303196966,73.9560303196966
4.575,0.65094676533998,65.094676533998
4.58,0.556500631095346,55.6500631095346
4.585,0.457079851754044,45.7079851754044
4.59,0.353586784486391,35.3586784486391
4.595,0.246954432274487,24.6954432274487
4.6,0.138135299167461,13.8135299167461
4.605,0.028089297347333,2.8089297347333
4.61,-0.082231655751683,-8.2231655751683
4.615,-0.191894627472908,-19.1894627472908
4.62,-0.299982478234246,-29.9982478234246
4.625,-0.405578547892248,-40.5578547892248
4.63,-0.507752373406851,-50.7752373406851
4.635,-0.605559004471822,-60.5559004471822
4.64,-0.698054900947873,-69.8054900947873
4.645,-0.784324510218695,-78.4324510218695
4.65,-0.863509587822323,-86.3509587822323
4.655,-0.934835090185531,-93.4835090185531
4.66,-0.997627047734083,-99.7627047734083
4.665,-1.05131804845185,-105.131804845185
4.67,-1.0954383832941,-109.54383832941
4.675,-1.12960152424027,-112.960152424027
4.68,-1.1535005386304,-115.35005386304
4.685,-1.16692022131767,-116.692022131767
4.69,-1.16975061933487,-116.975061933487
4.695,-1.16198728735534,-116.198728735534
4.7,-1.14372067315715,-114.372067315715
4.705,-1.11512830198875,-111.512830198875
4.71,-1.07647669419762,-107.647669419762
4.715,-1.02812707518148,-102.812707518148
4.72,-0.970537715851696,-97.0537715851696
4.725,-0.904261615713981,-90.4261615713981
4.73,-0.829937233089154,-82.9937233089154
4.735,-0.748270853362681,-74.8270853362681
4.74,-0.660018603136917,-66.0018603136917
4.745,-0.565976418939541,-56.5976418939541
4.75,-0.466974666052068,-46.6974666052068
4.755,-0.363871563805747,-36.3871563805747
4.76,-0.257549102973238,-25.7549102973238
4.765,-0.148914939208398,-14.8914939208398
4.77,-0.038902239740884,-3.8902239740884
4.775,0.071538783171617,7.1538783171617
4.78,0.181450480102379,18.1450480102379
4.785,0.289870057249081,28.9870057249081
4.79,0.395826495789356,39.5826495789356
4.795,0.49834047455369,49.834047455369
4.8,0.596434862558883,59.6434862558883
4.805,0.689158396564192,68.9158396564192
4.81,0.775616345591335,77.5616345591335
4.815,0.85499471961604,85.499471961604
4.82,0.926569060980981,92.6569060980981
4.825,0.989701756711712,98.9701756711712
4.83,1.04383702277313,104.383702277313
4.835,1.08849704012359,108.849704012359
4.84,1.12328014959601,112.328014959601
4.845,1.14786503496071,114.786503496071
4.85,1.16202188433169,116.202188433169
4.855,1.16562354768861,116.562354768861
4.86,1.15864739986503,115.864739986503
4.865,1.14116682932172,114.116682932172
4.87,1.11334310005775,111.334310005775
4.875,1.07542809868486,107.542809868486
4.88,1.02777322087661,102.777322087661
4.885,0.970829628436253,97.0829628436253
4.89,0.905135831074577,90.5135831074577
4.895,0.831303009476296,83.1303009476296
4.9,0.750006097286365,75.0006097286365
4.905,0.661980783258416,66.1980783258416
4.91,0.568023608012883,56.8023608012883
4.915,0.468988383674,46.8988383674
4.92,0.365774787370036,36.5774787370036
4.925,0.259314445775531,25.9314445775531
4.93,0.150559538410907,15.0559538410907
4.935,0.040470883163227,4.0470883163227
4.94,-0.069997370789842,-6.9997370789842
4.945,-0.179909478783081,-17.9909478783081
4.95,-0.288346102174162,-28.8346102174162
4.955,-0.394389519499539,-39.4389519499539
4.96,-0.497108711742108,-49.7108711742108
4.965,-0.595557357647962,-59.5557357647962
4.97,-0.688788586857827,-68.8788586857827
4.975,-0.77588104789946,-77.588104789946
4.98,-0.85596828209748,-85.596828209748
4.985,-0.928265066107339,-92.8265066107339
4.99,-0.992086079312738,-99.2086079312738
4.995,-1.0468525305045,-104.68525305045
5,-1.09208432740378,-109.208432740378
5.005,-1.12738546641028,-112.738546641028
5.01,-1.15243923556971,-115.243923556971
5.015,-1.16701952645434,-116.701952645434
5.02,-1.17100496804941,-117.100496804941
5.025,-1.16438038609935,-116.438038609935
5.03,-1.14722654578897,-114.722654578897
5.035,-1.11971167017994,-111.971167017994
5.04,-1.08209275969025,-108.209275969025
5.045,-1.03472142669629,-103.472142669629
5.05,-0.978046607171706,-97.8046607171706
5.055,-0.912612642037681,-91.2612642037681
5.06,-0.839050729981512,-83.9050729981512
5.065,-0.758061781095874,-75.8061781095874
5.07,-0.670397975042886,-67.0397975042886
5.075,-0.576851988953723,-57.6851988953723
5.08,-0.478251484898494,-47.8251484898494
5.085,-0.375452602829152,-37.5452602829152
5.09,-0.269335469254941,-26.9335469254941
5.095,-0.160805854050623,-16.0805854050623
5.1,-0.050795608938639,-5.0795608938639
5.105,0.059745262940412,5.9745262940412
5.11,0.169858559013345,16.9858559013345
5.115,0.278580831644611,27.8580831644611
5.12,0.384940451119625,38.4940451119625
5.125,0.48795696223375,48.795696223375
5.13,0.586650543697898,58.6650543697898
5.135,0.680064746768731,68.0064746768731
5.14,0.767297114201925,76.7297114201925
5.145,0.847524452369026,84.7524452369026
5.15,0.920012893964968,92.0012893964968
5.155,0.984115717656586,98.4115717656586
5.16,1.03926823230191,103.926823230191
5.165,1.08498384177507,108.498384177507
5.17,1.12085208662812,112.085208662812
5.175,1.14654232008554,114.654232008554
5.18,1.16181447316453,116.181447316453
5.185,1.16653054505552,116.653054505552
5.19,1.16065741807758,116.065741807758
5.195,1.14425895017007,114.425895017007
5.2,1.11748732259279,111.748732259279
5.205,1.08058484752477,108.058484752477
5.21,1.03389295063624,103.389295063624
5.215,0.977853612010773,97.7853612010773
5.22,0.912997703964576,91.2997703964576
5.225,0.839930003885489,83.9930003885489
5.23,0.759319672997005,75.9319672997005
5.235,0.671896815505527,67.1896815505527
5.24,0.57845254788674,57.845254788674
5.245,0.479836055337334,47.9836055337334
5.25,0.376943775036265,37.6943775036265
5.255,0.270705381615442,27.0705381615442
5.26,0.162072144664166,16.2072144664166
5.265,0.052005220223872,5.2005220223872
5.27,-0.058539497808886,-5.8539497808886
5.275,-0.168623867430426,-16.8623867430426
5.28,-0.277326834926977,-27.7326834926977
5.285,-0.383730333157903,-38.3730333157903
5.29,-0.486903778873448,-48.6903778873448
5.295,-0.585900647035036,-58.5900647035036
5.3,-0.679771915511969,-67.9771915511969
5.305,-0.767591500325393,-76.7591500325393
5.31,-0.848485636427261,-84.8485636427261
5.315,-0.921659680516495,-92.1659680516495
5.32,-0.986417608730999,-98.6417608730999
5.325,-1.04216985720824,-104.216985720824
5.33,-1.08842664566117,-108.842664566117
5.335,-1.12478335970864,-112.478335970864
5.34,-1.15091442723339,-115.091442723339
5.345,-1.16658359127905,-116.658359127905
5.35,-1.17165857410675,-117.165857410675
5.355,-1.16611386926767,-116.611386926767
5.36,-1.15002100568006,-115.002100568006
5.365,-1.1235393967469,-112.35393967469
5.37,-1.08691690766988,-108.691690766988
5.375,-1.04049572410468,-104.049572410468
5.38,-0.984715466998131,-98.4715466998131
5.385,-0.920111689749547,-92.0111689749547
5.39,-0.847308077917793,-84.7308077917793
5.395,-0.766999903664177,-76.6999903664177
5.4,-0.679935204642946,-67.9935204642946
5.405,-0.58690322308222,-58.690322308222
5.41,-0.488728722488384,-48.8728722488384
5.415,-0.38626558380065,-38.626558380065
5.42,-0.28039187934638,-28.039187934638
5.425,-0.172011171112295,-17.2011171112295
5.43,-0.062053516084238,-6.2053516084238
5.435,0.04853181553758,4.853181553758
5.44,0.158786580009839,15.8786580009839
5.445,0.267747243954332,26.7747243954332
5.45,0.3744422717788,37.44422717788
5.455,0.477890929923632,47.7890929923632
5.46,0.577111650295706,57.7111650295706
5.465,0.671143694723776,67.1143694723776
5.47,0.759077583860644,75.9077583860644
5.475,0.840081409995506,84.0081409995506
5.48,0.913412303935699,91.3412303935699
5.485,0.978414915592828,97.8414915592828
5.49,1.03451624565266,103.451624565266
5.495,1.081221602272,108.1221602272
5.5,1.11811243136155,111.811243136155
5.505,1.14484941239422,114.484941239422
5.51,1.16118275728357,116.118275728357
5.515,1.16696401004369,116.696401004369
5.52,1.16214986621054,116.214986621054
5.525,1.14679497115952,114.679497115952
5.53,1.12104279414425,112.104279414425
5.535,1.085126391648,108.5126391648
5.54,1.03937733577252,103.937733577252
5.545,0.984228343943095,98.4228343943095
5.55,0.92020252229507,92.020252229507
5.555,0.847898153376286,84.7898153376286
5.56,0.767978555316636,76.7978555316636
5.565,0.68116815748918,68.116815748918
5.57,0.588252470106887,58.8252470106887
5.575,0.490075744962473,49.0075744962473
5.58,0.387530815472626,38.7530815472626
5.585,0.281545043631292,28.1545043631292
5.59,0.173068423852106,17.3068423852106
5.595,0.063062074837578,6.3062074837578
5.6,-0.047516691147727,-4.7516691147727
5.605,-0.157727563193769,-15.7727563193769
5.61,-0.266647974194038,-26.6647974194038
5.615,-0.373359829945875,-37.3359829945875
5.62,-0.476933507145189,-47.6933507145189
5.625,-0.576422976422163,-57.6422976422163
5.63,-0.670877826580244,-67.0877826580244
5.635,-0.759367961959644,-75.9367961959644
5.64,-0.841012934878464,-84.1012934878464
5.645,-0.915009194128431,-91.5009194128431
5.65,-0.980650414578455,-98.0650414578455
5.655,-1.03733657297462,-103.733657297462
5.66,-1.08456851997681,-108.456851997681
5.665,-1.12193347888437,-112.193347888437
5.67,-1.14909757814983,-114.909757814983
5.675,-1.16581490976771,-116.581490976771
5.68,-1.17194259609551,-117.194259609551
5.685,-1.16744497597692,-116.744497597692
5.69,-1.1523845440052,-115.23845440052
5.695,-1.12691217930361,-112.691217930361
5.7,-1.09126685703331,-109.126685703331
5.705,-1.04578145867117,-104.578145867117
5.71,-0.990886301711365,-99.0886301711365
5.715,-0.927108058383305,-92.7108058383305
5.72,-0.855062696182848,-85.5062696182848
5.725,-0.775439621820127,-77.5439621820127
5.73,-0.688982573896287,-68.8982573896287
5.735,-0.596477242995002,-59.6477242995002
5.74,-0.498745359266285,-49.8745359266285
5.745,-0.39663842115406,-39.663842115406
5.75,-0.29103235198633,-29.103235198633
5.755,-0.182828343191972,-18.2828343191972
5.76,-0.072954365702768,-7.2954365702768
5.765,0.037641378233922,3.7641378233922
5.77,0.148000900942098,14.8000900942098
5.775,0.257160877880853,25.7160877880853
5.78,0.364150240492854,36.4150240492854
5.785,0.467988473006242,46.7988473006242
5.79,0.567692866038769,56.7692866038769
5.795,0.662299018189559,66.2299018189559
5.8,0.750890937401936,75.0890937401936
5.805,0.832628326055299,83.2628326055299
5.81,0.906759528947478,90.6759528947478
5.815,0.972620804761149,97.2620804761149
5.82,1.02963115561244,102.963115561244
5.825,1.0772881568227,107.72881568227
5.83,1.11516555984484,111.516555984484
5.835,1.14291577932229,114.291577932229
5.84,1.16027966226386,116.027966226386
5.845,1.16709853886856,116.709853886856
5.85,1.16331905600621,116.331905600621
5.855,1.14898677673881,114.898677673881
5.86,1.12423666366294,112.423666366294
5.865,1.08929274075547,108.929274075547
5.87,1.0444768153972,104.44768153972
5.875,0.990212256563746,99.0212256563746
5.88,0.927014266864568,92.7014266864568
5.885,0.855474540441337,85.5474540441337
5.89,0.776250497740817,77.6250497740817
5.895,0.69006084834177,69.006084834177
5.9,0.597685395707274,59.7685395707274
5.905,0.499963252732456,49.9963252732456
5.91,0.397783391283769,39.7783391283769
5.915,0.292070615808179,29.2070615808179
5.92,0.183773402099025,18.3773402099025
5.925,0.073852563790169,7.3852563790169
5.93,-0.036733408998149,-3.6733408998149
5.935,-0.147042169708783,-14.7042169708783
5.94,-0.256149688870312,-25.6149688870312
5.945,-0.363137941816449,-36.3137941816449
5.95,-0.467078520824802,-46.7078520824802
5.955,-0.567026320258689,-56.7026320258689
5.96,-0.662030061340283,-66.2030061340283
5.965,-0.75115615772568,-75.115615772568
5.97,-0.833517939580898,-83.3517939580898
5.975,-0.908303319155696,-90.8303319155696
5.98,-0.974795935490821,-97.4795935490821
5.985,-1.03238545856922,-103.238545856922
5.99,-1.08056347737473,-108.056347737473
5.995,-1.11890925744608,-111.890925744608
6,-1.14708097434911,-114.708097434911
6.005,-1.16482341712811,-116.482341712811
6.01,-1.17198330359113,-117.198330359113
6.015,-1.16851487540564,-116.851487540564
6.02,-1.15447165476457,-115.447165476457
6.025,-1.12999613420039,-112.999613420039
6.03,-1.0953185629698,-109.53185629698
6.035,-1.05076260485354,-105.076260485354
6.04,-0.99674927964119,-99.674927964119
6.045,-0.933796305102937,-93.3796305102937
6.05,-0.862511755518368,-86.2511755518368
6.055,-0.783578962961846,-78.3578962961846
6.06,-0.697737226361379,-69.7737226361379
6.065,-0.60576859909843,-60.576859909843
6.07,-0.508491678418604,-50.8491678418604
6.075,-0.406755485947109,-40.6755485947109
6.08,-0.301433749619551,-30.1433749619551
6.085,-0.193425217152066,-19.3425217152066
6.09,-0.083655590715673,-8.3655590715673
6.095,0.026928225861859,2.6928225861859
6.1,0.137368683558253,13.7368683558253
6.105,0.246702812810751,24.6702812810751
6.11,0.353960200083802,35.3960200083802
6.115,0.458160839241143,45.8160839241143
6.12,0.558321290063101,55.8321290063101
6.125,0.65347395859094,65.347395859094
6.13,0.742696741933955,74.2696741933955
6.135,0.825141190082095,82.5141190082095
6.14,0.900046974718422,90.0046974718422
6.145,0.96674206664829,96.674206664829
6.15,1.02463761816439,102.463761816439
6.155,1.07322365647291,107.322365647291
6.16,1.11206646413722,111.206646413722
6.165,1.14081045626851,114.081045626851
6.17,1.15918736515426,115.918736515426
6.175,1.16702846640906,116.702846640906
6.18,1.16427040775326,116.427040775326
6.185,1.15094969458026,115.094969458026
6.19,1.12719288920473,112.719288920473
6.195,1.09321514862823,109.321514862823
6.2,1.04932859215508,104.932859215508
6.205,0.99594715660782,99.594715660782
6.21,0.933577998539871,93.3577998539871
6.215,0.862806125822009,86.2806125822009
6.22,0.784283012416855,78.4283012416855
6.225,0.698721625547866,69.8721625547866
6.23,0.606896007413461,60.6896007413461
6.235,0.509639984979757,50.9639984979757
6.24,0.407838468723894,40.7838468723894
6.245,0.302413522251466,30.2413522251466
6.25,0.194311927046922,19.4311927046922
6.255,0.084493985625558,8.4493985625558
6.26,-0.026080829291945,-2.6080829291945
6.265,-0.136468223948938,-13.6468223948938
6.27,-0.245742681380475,-24.5742681380475
6.275,-0.352986221167228,-35.2986221167228
6.28,-0.457271752827866,-45.7271752827866
6.285,-0.557655364824519,-55.7655364824519
6.29,-0.653185293112356,-65.3185293112356
6.295,-0.742924868126638,-74.2924868126638
6.3,-0.825981567508069,-82.5981567508069
6.305,-0.901535062152029,-90.1535062152029
6.31,-0.968859149556874,-96.8859149556874
6.315,-1.02733326348671,-102.733326348671
6.32,-1.07643972466605,-107.643972466605
6.325,-1.11574990441311,-111.574990441311
6.33,-1.14491424434494,-114.491424434494
6.335,-1.16366849430209,-116.366849430209
6.34,-1.17184910727555,-117.184910727555
6.345,-1.16940022429439,-116.940022429439
6.35,-1.15636637854631,-115.636637854631
6.355,-1.13288174850082,-113.288174850082
6.36,-1.09916797527852,-109.916797527852
6.365,-1.05553957304548,-105.553957304548
6.37,-1.00240826758073,-100.240826758073
6.375,-0.940282762760051,-94.0282762760051
6.38,-0.869763085323899,-86.9763085323899
6.385,-0.791526294049924,-79.1526294049924
6.39,-0.706307112879081,-70.6307112879081
6.395,-0.614883888306681,-61.4883888306681
6.4,-0.518072006372118,-51.8072006372118
6.405,-0.416717932304935,-41.6717932304935
6.41,-0.311693174821109,-31.1693174821109
6.415,-0.20389401456519,-20.389401456519
6.42,-0.094243765936434,-9.4243765936434
6.425,0.01631213894307,1.631213894307
6.43,0.126816714001175,12.6816714001175
6.435,0.236307412958305,23.6307412958305
6.44,0.343814563596326,34.3814563596326
6.445,0.448358845229842,44.8358845229842
6.45,0.548956384147455,54.8956384147455
6.455,0.644636775112184,64.4636775112184
6.46,0.734472149596105,73.4472149596105
6.465,0.817606102179355,81.7606102179355
6.47,0.893269693219454,89.3269693219454
6.475,0.960782636942116,96.0782636942116
6.48,1.01954829701274,101.954829701274
6.485,1.06904923948252,106.904923948252
6.49,1.10884440461903,110.884440461903
6.495,1.1385703902825,113.85703902825
6.5,1.15795000649037,115.795000649037
6.505,1.16680459274379,116.680459274379
6.51,1.16506080370121,116.506080370121
6.515,1.15274605342406,115.274605342406
6.52,1.12997854991413,112.997854991413
6.525,1.09696471314987,109.696471314987
6.53,1.05400704790476,105.400704790476
6.535,1.00150998179144,100.150998179144
6.54,0.939972480093717,93.9972480093717
6.545,0.869972761223429,86.9972761223429
6.55,0.792156304301072,79.2156304301072
6.555,0.707230321680348,70.7230321680348
6.56,0.615963066016562,61.5963066016562
6.565,0.519182966518269,51.9182966518269
6.57,0.417770704268766,41.7770704268766
6.575,0.3126454504198,31.26454504198
6.58,0.204752153782347,20.4752153782347
6.585,0.095050435520217,9.5050435520217
6.59,-0.01549942128301,-1.549942128301
6.595,-0.125951246929539,-12.5951246929539
6.6,-0.235377977209046,-23.5377977209046
6.605,-0.342861585081243,-34.2861585081243
6.61,-0.447476309686689,-44.7476309686689
6.615,-0.5482796106576,-54.82796106576
6.62,-0.644319540001972,-64.4319540001972
6.625,-0.734656688500081,-73.4656688500081
6.63,-0.818393001911636,-81.8393001911636
6.635,-0.894700166021174,-89.4700166021174
6.64,-0.962842297133329,-96.2842297133329
6.645,-1.02218862549458,-102.218862549458
6.65,-1.07221213842306,-107.221213842306
6.655,-1.1124762944194,-111.24762944194
6.66,-1.14262394184944,-114.262394184944
6.665,-1.16238200730146,-116.238200730146
6.67,-1.1715767942102,-117.15767942102
6.675,-1.17014231146831,-117.014231146831
6.68,-1.15811404242961,-115.811404242961
6.685,-1.13561787782366,-113.561787782366
6.69,-1.10286694079019,-110.286694079019
6.695,-1.06016665511928,-106.016665511928
6.7,-1.0079194562077,-100.79194562077
6.705,-0.946624984359285,-94.6624984359285
6.71,-0.87687507987022,-87.687507987022
6.715,-0.799340335694656,-79.9340335694656
6.72,-0.714750764298262,-71.4750764298262
6.725,-0.623880942152579,-62.3880942152579
6.73,-0.527542978692186,-52.7542978692186
6.735,-0.426580710072772,-42.6580710072772
6.74,-0.321863410236441,-32.1863410236441
6.745,-0.214284896735397,-21.4284896735397
6.75,-0.104766015900712,-10.4766015900712
6.755,0.005749413743653,0.5749413743653
6.76,0.116305065869758,11.6305065869758
6.765,0.225938846784489,22.5938846784489
6.77,0.333681856080753,33.3681856080753
6.775,0.438555567155445,43.8555567155445
6.78,0.539575902600058,53.9575902600058
6.785,0.635769974450371,63.5769974450371
6.79,0.726204464983903,72.6204464983903
6.795,0.810015195169602,81.0015195169602
6.8,0.886424653400271,88.6424653400271
6.805,0.954744290588057,95.4744290588057
6.81,1.01436969529497,101.436969529497
6.815,1.06477600584606,106.477600584606
6.82,1.10551488999333,110.551488999333
6.825,1.13621526138232,113.621526138232
6.83,1.15659116788701,115.659116788701
6.835,1.16645411299442,116.645411299442
6.84,1.16572074570573,116.572074570573
6.845,1.15440932325687,115.440932325687
6.85,1.13262970658205,113.262970658205
6.855,1.10057968504175,110.057968504175
6.86,1.05855222401461,105.855222401461
6.865,1.00694217420729,100.694217420729
6.87,0.946240163498546,94.6240163498546
6.875,0.877017511760587,87.7017511760587
6.88,0.799913652460972,79.9913652460972
6.885,0.715630033915358,71.5630033915358
6.89,0.624929106204945,62.4929106204945
6.895,0.528633811586009,52.8633811586009
6.9,0.427620451788384,42.7620451788384
6.905,0.322805169324808,32.2805169324808
6.91,0.215130962347377,21.5130962347377
6.915,0.105556622047073,10.5556622047073
6.92,-0.004956918916672,-0.4956918916672
6.925,-0.115461683366594,-11.5461683366594
6.93,-0.22502898791668,-22.502898791668
6.935,-0.332740633368226,-33.2740633368226
6.94,-0.437672147196705,-43.7672147196705
6.945,-0.538882479334114,-53.8882479334114
6.95,-0.635419750107233,-63.5419750107233
6.955,-0.726342117687415,-72.6342117687415
6.96,-0.810746290733067,-81.0746290733067
6.965,-0.887796207668656,-88.7796207668656
6.97,-0.956746450167933,-95.6746450167933
6.975,-1.01695606372512,-101.695606372512
6.98,-1.0678886092006,-106.78886092006
6.985,-1.10909956463609,-110.909956463609
6.99,-1.14022427499278,-114.022427499278
6.995,-1.16098103146194,-116.098103146194
7,-1.17118609553921,-117.118609553921
7.005,-1.17076330277585,-117.076330277585
7.01,-1.1597390008878,-115.97390008878
7.015,-1.13823078895737,-113.823078895737
7.02,-1.10644334476458,-110.644334476458
7.025,-1.06467305741549,-106.467305741549
7.03,-1.01331307679185,-101.331307679185
7.035,-0.952853937326382,-95.2853937326382
7.04,-0.883879166388214,-88.3879166388214
7.045,-0.807052702741879,-80.7052702741879
7.05,-0.723099706338381,-72.3099706338381
7.055,-0.632790921535349,-63.2790921535349
7.06,-0.536935123915439,-53.6935123915439
7.065,-0.436373450946524,-43.6373450946524
7.07,-0.331972926974343,-33.1972926974343
7.075,-0.224624925238414,-22.4624925238414
7.08,-0.115247768879437,-11.5247768879437
7.085,-0.004783538896938,-0.4783538896938
7.09,0.10581218373033,10.581218373033
7.095,0.215577769243709,21.5577769243709
7.1,0.323545088762759,32.3545088762759
7.105,0.42873647794995,42.873647794995
7.11,0.530167842923963,53.0167842923963
7.115,0.626864108690012,62.6864108690012
7.12,0.717886810847125,71.7886810847125
7.125,0.80236417698567,80.236417698567
7.13,0.87951015622594,87.951015622594
7.135,0.948627909921205,94.8627909921205
7.14,1.00910523878755,100.910523878755
7.145,1.06040985742494,106.040985742494
7.15,1.10208619746842,110.208619746842
7.155,1.13375559086166,113.375559086166
7.16,1.15512346490079,115.512346490079
7.165,1.16599158073778,116.599158073778
7.17,1.16626656404358,116.626656404358
7.175,1.15595743300697,115.595743300697
7.18,1.13516568241749,113.516568241749
7.185,1.10408056034104,110.408056034104
7.19,1.06298557174566,106.298557174566
7.195,1.01226593392522,101.226593392522
7.2,0.952403791906292,95.2403791906292
7.205,0.883963451946304,88.3963451946304
7.21,0.807578247140911,80.7578247140911
7.215,0.723943852419087,72.3943852419087
7.22,0.633816911372728,63.3816911372728
7.225,0.538014806064043,53.8014806064043
7.23,0.437409319979505,43.7409319979505
7.235,0.332913437573959,33.2913437573959
7.24,0.225468099275846,22.5468099275846
7.245,0.116031131519436,11.6031131519436
7.25,0.005563961455054,0.5563961455054
7.255,-0.104983699159828,-10.4983699159828
7.26,-0.214681475778262,-21.4681475778262
7.265,-0.322610853924276,-32.2610853924276
7.27,-0.427848574094991,-42.7848574094991
7.275,-0.529455156969226,-52.9455156969226
7.28,-0.626479011686442,-62.6479011686442
7.285,-0.71797614922031,-71.797614922031
7.29,-0.803038322650572,-80.3038322650572
7.295,-0.88082195341308,-88.082195341308
7.3,-0.95057223209733,-95.057223209733
7.305,-1.01163803706508,-101.163803706508
7.31,-1.06347339883538,-106.347339883538
7.315,-1.10562571713302,-110.562571713302
7.32,-1.1377228876435,-113.77228876435
7.325,-1.15947473616387,-115.947473616387
7.33,-1.17068759110247,-117.068759110247
7.335,-1.17127507412648,-117.127507412648
7.34,-1.16125429765256,-116.125429765256
7.345,-1.14073454390645,-114.073454390645
7.35,-1.1099121057033,-110.99121057033
7.355,-1.0690743925381,-106.90743925381
7.36,-1.01860527584736,-101.860527584736
7.365,-0.958986147902051,-95.8986147902051
7.37,-0.890792107475345,-89.0792107475345
7.375,-0.814680254383946,-81.4680254383946
7.38,-0.731370748919594,-73.1370748919594
7.385,-0.641630438968703,-64.1630438968703
7.39,-0.54626471440453,-54.626471440453
7.395,-0.44611194579619,-44.611194579619
7.4,-0.342036889916846,-34.2036889916846
7.405,-0.234928502087079,-23.4928502087079
7.41,-0.125702544940118,-12.5702544940118
7.415,-0.015299249270836,-1.5299249270836
7.42,0.095326632189458,9.5326632189458
7.425,0.205213938490835,20.5213938490835
7.43,0.313395294997917,31.3395294997917
7.435,0.418893942105146,41.8893942105146
7.44,0.520725927838957,52.0725927838957
7.445,0.617914263661359,61.7914263661359
7.45,0.709515634709368,70.9515634709368
7.455,0.794650861083842,79.4650861083842
7.46,0.872525387493172,87.2525387493172
7.465,0.942434050239181,94.2434050239181
7.47,1.00375683465907,100.375683465907
7.475,1.05595401931873,105.595401931873
7.48,1.09856281585608,109.856281585608
7.485,1.1311970568762,113.11970568762
7.49,1.15355367940723,115.355367940723
7.495,1.16542479573628,116.542479573628
7.5,1.16670699294825,116.670699294825
7.505,1.15739996007473,115.739996007473
7.51,1.13759678760932,113.759678760932
7.515,1.10747825785647,110.747825785647
7.52,1.06731849896112,106.731849896112
7.525,1.01749305069985,101.749305069985
7.53,0.958475431998619,95.8475431998619
7.535,0.890822814569654,89.0822814569654
7.54,0.815162371740017,81.5162371740017
7.545,0.732183993627656,73.2183993627656
7.55,0.642638518947913,64.2638518947913
7.555,0.54733770867247,54.733770867247
7.56,0.447148696879055,44.7148696879055
7.565,0.342981182764429,34.2981182764429
7.57,0.235773947489957,23.5773947489957
7.575,0.126483727460951,12.6483727460951
7.58,0.016072292270495,1.6072292270495
7.585,-0.0945089925152,-9.45089925152
7.59,-0.204327995788944,-20.4327995788944
7.595,-0.312465736803975,-31.2465736803975
7.6,-0.418000070768412,-41.8000070768412
7.605,-0.51999314135634,-51.999314135634
7.61,-0.617493844438665,-61.7493844438665
7.615,-0.709556315517794,-70.9556315517794
7.62,-0.795267627140059,-79.5267627140059
7.625,-0.873776912717916,-87.3776912717916
7.63,-0.944320117959387,-94.4320117959387
7.635,-1.00623597733568,-100.623597733568
7.64,-1.05896888596792,-105.896888596792
7.645,-1.10205804819767,-110.205804819767
7.65,-1.13512393721019,-113.512393721019
7.655,-1.15786807049906,-115.786807049906
7.66,-1.17008695787208,-117.008695787208
7.665,-1.17168397319754,-117.168397319754
7.67,-1.16266688675795,-116.266688675795
7.675,-1.14313662247406,-114.313662247406
7.68,-1.11328113896208,-111.328113896208
7.685,-1.07337892204941,-107.337892204941
7.69,-1.02380457469699,-102.380457469699
7.695,-0.965030315872884,-96.5030315872884
7.7,-0.897622709975106,-89.7622709975106
7.705,-0.822231836908069,-82.2231836908069
7.71,-0.73957270352012,-73.957270352012
7.715,-0.650408192482541,-65.0408192482541
7.72,-0.555540259756922,-55.5540259756922
7.725,-0.455804441663775,-45.5804441663775
7.73,-0.352063204349187,-35.2063204349187
7.735,-0.245203114881259,-24.5203114881259
7.74,-0.136137351755825,-13.6137351755825
7.745,-0.025804191007191,-2.5804191007191
7.75,0.084842527319497,8.4842527319497
7.755,0.19484211583166,19.484211583166
7.76,0.303227927604988,30.3227927604988
7.765,0.40902413274511,40.902413274511
7.77,0.511247058298758,51.1247058298758
7.775,0.608918059027515,60.8918059027515
7.78,0.701089263154254,70.1089263154254
7.785,0.786874278515899,78.6874278515899
7.79,0.865470087521365,86.5470087521365
7.795,0.936163162548817,93.6163162548817
7.8,0.998325637381106,99.8325637381106
7.805,1.05141033303959,105.141033303959
7.81,1.09494724440177,109.494724440177
7.815,1.12854277268643,112.854277268643
7.82,1.15188548741771,115.188548741771
7.825,1.16475794830636,116.475794830636
7.83,1.1670466951223,116.70466951223
7.835,1.15874199511652,115.874199511652
7.84,1.13992848166679,113.992848166679
7.845,1.11077853456287,111.077853456287
7.85,1.07155699312594,107.155699312594
7.855,1.02262968865936,102.262968865936
7.86,0.964461374372427,96.4461374372427
7.865,0.89760196092802,89.760196092802
7.87,0.822672397356303,82.2672397356303
7.875,0.740356774407503,74.0356774407503
7.88,0.651400130806159,65.1400130806159
7.885,0.556608555849153,55.6608555849153
7.89,0.45684440934486,45.684440934486
7.895,0.353013977955029,35.3013977955029
7.9,0.246053784371863,24.6053784371863
7.905,0.136919356732282,13.6919356732282
7.91,0.026572657031113,2.6572657031113
7.915,-0.0840333853839,-8.40333853839
7.92,-0.193964827726463,-19.3964827726463
7.925,-0.302302069871991,-30.2302069871991
7.93,-0.408123966834142,-40.8123966834142
7.935,-0.510494315052713,-51.0494315052713
7.94,-0.608462677213357,-60.8462677213357
7.945,-0.701081575475683,-70.1081575475683
7.95,-0.787433673953532,-78.7433673953532
7.955,-0.86666104872508,-86.666104872508
7.96,-0.937990552374006,-93.7990552374006
7.965,-1.00075080784083,-100.075080784083
7.97,-1.05437647421921,-105.437647421921
7.975,-1.09839843094085,-109.839843094085
7.98,-1.13242973279944,-113.242973279944
7.985,-1.15616373515847,-115.616373515847
7.99,-1.16938725120194,-116.938725120194
7.995,-1.17199338321753,-117.199338321753
8,-1.16398044962664,-116.398044962664


==> data/kdv_cost.csv <==
cost1,cost2,cost3,cost4,POD,MPOD2,MPOD3,MPOD4,MAM2,MAM3,MAM4
5,12,21,45,0.3867,0.486,0.5298,0.5979,0.5183,0.6057,0.8133
9,24,45,72,0.5193,0.5637,0.6318,0.6943,0.7265,0.8111,0.9603
14,40,78,128,0.6502,0.7204,0.809,0.8484,0.861,0.9353,0.9903
20,60,120,200,0.7359,0.82,0.9019,0.9254,0.9308,0.979,1.0025
27,84,171,288,0.8187,0.8784,0.9092,0.9649,0.9621,0.9892,1.006
35,112,231,,0.8668,0.9291,0.9578,,0.977,0.9962,
44,144,300,,0.9126,0.9399,0.9588,,0.983,1.0056,
54,180,,,0.9367,0.9644,,,0.9873,,
65,220,,,0.9602,0.9793,,,0.9956,,
77,264,,,0.9714,0.98,,,0.9962,,
90,312,,,0.9826,0.9913,,,0.9986,,
104,364,,,0.9877,0.9915,,,0.9992,,
119,420,,,0.9927,0.9963,,,0.9993,,
135,480,,,0.9949,0.9963,,,0.9995,,
152,544,,,0.997,0.9985,,,0.9998,,
170,,,,0.9979,,,,,,
189,,,,0.9988,,,,,,
209,,,,0.9992,,,,,,
230,,,,0.9995,,,,,,


==> data/kdv_procrustes_modes.csv <==
x,Pro1,Pro2,Pro3,Pro4,POD1,POD2,POD3,POD4
-3.14159265358979,0.043460883892102,0.03857450485664,-0.084676508004246,0.099289981576067,0.052427775451926,0.029511122618512,-0.081728932309604,0.062111589188087
-3.1169527112087,0.042095281878289,0.037824659464532,-0.08291711979237,0.099375177549655,0.052575081358599,0.027880304599643,-0.084499472095152,0.059347191542151
-3.0923127688276,0.040707982030591,0.036893027591678,-0.080859767948157,0.098730077796303,0.052712631728131,0.026238415991045,-0.087137577799811,0.056470832527738
-3.0676728264465,0.039318568535838,0.035764299734036,-0.078549092445699,0.09733374903263,0.052840628144796,0.024586344484719,-0.089638359904249,0.053488071309512
-3.04303288406541,0.037947501449103,0.034425598151743,-0.076033993924652,0.095172906706159,0.052959295991906,0.022924990602574,-0.091997282520875,0.050404688179339
-3.01839294168431,0.036615713601173,0.032866689193494,-0.073367057037184,0.092242067006801,0.053068890955482,0.021255272707388,-0.094210173378209,0.047226676458529
-2.99375299930322,0.035344165988101,0.031080203067875,-0.070603867573946,0.088543725870132,0.053169699062456,0.019578118914865,-0.096273243859279,0.043960228549361
-2.96911305692212,0.034153398819967,0.029061889346741,-0.067802195241734,0.084088536214272,0.053262032439786,0.017894466086304,-0.098183084080506,0.040611724258131
-2.94447311454102,0.033063091487564,0.026810888826677,-0.065021096743797,0.078895480891841,0.053346228768448,0.016205255072094,-0.099936662964796,0.037187701089713
-2.91983317215993,0.032091605909122,0.024330027750963,-0.062319955620865,0.072992021969443,0.053422631657936,0.014511423022874,-0.10153130864478,0.033694843460368
-2.89519322977883,0.031255594054392,0.021626116265729,-0.059757473315597,0.0664141836381,0.053491589421317,0.012813900374541,-0.102964690636394,0.030139945370084
-2.87055328739773,0.030569594247316,0.018710235616123,-0.057390658049602,0.059206549268522,0.05355342908452,0.011113601024805,-0.104234789445711,0.026529900302232
-2.84591334501664,0.03004570869014,0.015597989043293,-0.055273812930115,0.0514221124588,0.05360845150819,0.009411418529317,-0.10533987202784,0.022871667786362
-2.82127340263554,0.029693292203784,0.012309688563158,-0.053457554377604,0.043121959974598,0.053656908447101,0.007708219823286,-0.106278459597149,0.019172261882165
-2.79663346025444,0.02951872777969,0.008870436404927,-0.051987855980834,0.034374754838426,0.053699000591528,0.006004844907405,-0.107049307298545,0.015438720707649
-2.77199351787335,0.029525218624268,0.005310058209825,-0.050905145703407,0.025256019930744,0.053734856533855,0.004302099535629,-0.107651382934271,0.011678104849856
-2.74735357549225,0.029712711034119,0.001662853871227,-0.050243428339868,0.015847201894745,0.05376454512355,0.002600760522614,-0.108083858439823,0.007897468517044
-2.72271363311115,0.030077814454041,-0.002032872679593,-0.050029495409526,0.006234563529007,0.053788054968767,0.000901565574511,-0.10834610807415,0.004103870983883
-2.69807369073006,0.030613895991368,-0.005735505534985,-0.050282159039335,-0.00349210482706,0.053805320149843,-0.000794773961945,-0.108437714130545,0.000304345207147
-2.67343374834896,0.031311173101234,-0.009401054770712,-0.051011611906394,-0.013240854323946,0.053816206133257,-0.002487581111957,-0.108358479618649,-0.003494088134953
-2.64879380596786,0.032156983594917,-0.012984300712366,-0.05221886084388,-0.022919018214288,0.0538205359458,-0.004176203682651,-0.108108445277974,-0.007284440895805
-2.62415386358677,0.033136083905777,-0.016440115834768,-0.05389532420506,-0.032434642083102,0.05381808541041,-0.005860018427052,-0.107687905644388,-0.011059746903742
-2.59951392120567,0.034231084552187,-0.019724885983893,-0.056022579409721,-0.041697876978357,0.053808603869633,-0.007538422355787,-0.107097427428091,-0.014813077666297
-2.57487397882457,0.035422904199534,-0.022797967477293,-0.058572328989671,-0.050622280460239,0.053791809542442,-0.009210834751703,-0.106337859475101,-0.018537535467529
-2.55023403644348,0.036691329117598,-0.025623088159563,-0.061506569586946,-0.059126004324641,0.05376740885321,-0.010876687567864,-0.105410341453891,-0.02222627042444
-2.52559409406238,0.038015534060249,-0.028169628313105,-0.064778023671037,-0.067132839185043,0.053735083339804,-0.012535431845372,-0.104316305941237,-0.025872469864164
-2.50095415168129,0.039374677742714,-0.030413694135388,-0.06833077835126,-0.074573138087415,0.053694508254222,-0.014186527197439,-0.103057477052361,-0.029469380073926
-2.47631420930019,0.040748404732822,-0.032338949052904,-0.072101186559806,-0.081384602645582,0.053645338398878,-0.015829447607423,-0.101635867252805,-0.033010303362879
-2.45167426691909,0.042117361434549,-0.033937154177371,-0.076018949489395,-0.087512957386607,0.053587222531548,-0.017463675454853,-0.100053774485874,-0.036488619200663
-2.427034324538,0.043463606660199,-0.03520841850027,-0.0800083879976,-0.092912518707651,0.053519797934311,-0.019088705265269,-0.098313778551196,-0.039897793959867
-2.4023943821569,0.044770975962905,-0.036161157904072,-0.083989838434572,-0.097546663290799,0.053442700651086,-0.020704044447721,-0.096418744359401,-0.04323139920414
-2.3777544397758,0.046025342385947,-0.036811786357442,-0.087881143620236,-0.101388227539619,0.053355565965747,-0.022309217922412,-0.094371823128239,-0.046483128937209
-2.35311449739471,0.047214819551419,-0.037184164130426,-0.09159917805944,-0.10441981999166,0.053258043725268,-0.023903767603449,-0.092176459388683,-0.049646825096314
-2.32847455501361,0.048329840295004,-0.037308848385255,-0.095061385608259,-0.106634055301505,0.053149796353847,-0.025487260207642,-0.089836395767607,-0.052716494164113
-2.30383461263251,0.049363202692773,-0.037222176766196,-0.098187253588761,-0.108033690799157,0.053030518103194,-0.027059285122119,-0.08735567686112,-0.055686334838584
-2.27919467025142,0.050309992262124,-0.036965236735073,-0.100899733766481,-0.108631659488247,0.052899929985722,-0.028619463180619,-0.084738651081585,-0.058550751310709
-2.25455472787032,0.051167482377113,-0.036582741155775,-0.103126537020313,-0.10845098206045,0.052757794174778,-0.030167444377757,-0.081989967857784,-0.061304374888048
-2.22991478548923,0.051934938371318,-0.036121855046171,-0.104801318735487,-0.107524551984273,0.052603909450752,-0.031702910682413,-0.079114569869945,-0.063942079880776
-2.20527484310813,0.052613394863269,-0.035630995850501,-0.105864716989854,-0.105894753514722,0.0524381166358,-0.033225573727839,-0.07611768188244,-0.066458994905781
-2.18063490072703,0.053205368886533,-0.035158642808496,-0.106265257415569,-0.103612928708599,0.052260290128634,-0.03473517587873,-0.073004794420502,-0.068850511709927
-2.15599495834594,0.053714575022268,-0.034752168012195,-0.105960099611675,-0.100738665536124,0.052070342407768,-0.036231482497285,-0.069781644304799,-0.071112292670741
-2.13135501596484,0.054145568540694,-0.034456721989683,-0.104915674446511,-0.097338925673259,0.051868205246223,-0.037714283378879,-0.066454195573435,-0.073240267789095
-2.10671507358374,0.054503438949376,-0.034314175164091,-0.103108162148089,-0.093487011863404,0.051653837327338,-0.039183377327349,-0.063028613553305,-0.075230641525219
-2.08207513120265,0.054793428565045,-0.034362157466946,-0.100523896884156,-0.08926138115022,0.051427197881088,-0.040638573289343,-0.059511246137702,-0.077079879223251
-2.05743518882155,0.055020640153193,-0.034633189051123,-0.097159620762726,-0.08474433653611,0.051188252911834,-0.04207967186583,-0.055908597083441,-0.078784707145984
-2.03279524644045,0.055189700876193,-0.035153946686751,-0.093022680985578,-0.080020619440529,0.050936949752166,-0.043506462671381,-0.052227308744159,-0.080342096539506
-2.00815530405936,0.055304525817145,-0.035944656433488,-0.088131097846309,-0.075175938001072,0.05067321857004,-0.04491870561534,-0.048474139528198,-0.081749256504956
-1.98351536167826,0.055368076344679,-0.037018652193628,-0.082513565362348,-0.070295468880855,0.050396948990991,-0.046316125978961,-0.044655950033313,-0.083003619108613
-1.95887541929717,0.055382246109959,-0.038382088567733,-0.076209303088938,-0.065462361204124,0.050107994901705,-0.047698393588451,-0.04077968432234,-0.084102835409924
-1.93423547691607,0.055347749174243,-0.040033848823092,-0.069267822316863,-0.060756278690379,0.049806149145279,-0.049065123962647,-0.036852362994069,-0.085044756988568
-1.90959553453497,0.05526417383193,-0.041965616372133,-0.061748490739676,-0.056252026986801,0.049491156253854,-0.050415858597094,-0.032881067766443,-0.085827439829362
-1.88495559215388,0.055130026499685,-0.04416214105145,-0.05371997141293,-0.05201828178629,0.049162688780017,-0.051750070380984,-0.028872940924536,-0.086449134724909
-1.86031564977278,0.054942937129913,-0.046601655541879,-0.04525940418316,-0.048116456229888,0.048820363748974,-0.053067149712153,-0.024835173039784,-0.086908300661814
-1.83567570739168,0.054699858415816,-0.049256461176908,-0.036451410583425,-0.044599717739192,0.048463731064199,-0.054366414567925,-0.020775003455916,-0.087203611462029
-1.81103576501059,0.054397367455802,-0.052093627284853,-0.027386833158474,-0.041512170872881,0.048092288279769,-0.055647111821398,-0.016699711433601,-0.08733396947783
-1.78639582262949,0.054031955278627,-0.055075791830643,-0.018161273174646,-0.038888244281939,0.047705482535007,-0.05690843059664,-0.012616614255669,-0.087298533019582
-1.76175588024839,0.053600338470691,-0.05816200923715,-0.008873408091649,-0.036752256943962,0.047302725249486,-0.058149512403309,-0.008533057512691,-0.087096738770838
-1.7371159378673,0.053099720199764,-0.061308626469566,0.000376829595836,-0.035118205522852,0.046883399937697,-0.059369470811427,-0.004456409728518,-0.086728338791686
-1.7124759954862,0.052528024430274,-0.06447013774295,0.009490190275287,-0.033989736863721,0.046446879771445,-0.060567408605834,-0.000394048038908,-0.08619342338558
-1.68783605310511,0.051884038034674,-0.067599996565098,0.018370050019333,-0.033360353514319,0.045992536532727,-0.061742438436897,0.003646649990203,-0.085492459725585
-1.66319611072401,0.051167480710924,-0.070651351916074,0.02692430894197,-0.03321380557419,0.045519752096768,-0.062893700218533,0.007658323751913,-0.084626305650738
-1.63855616834291,0.050378989404687,-0.073577700874086,0.035067138279915,-0.033524714479446,0.045027928628294,-0.064020371745355,0.011633641220034,-0.083596245238016
-1.61391622596182,0.049520006888505,-0.076333458630918,0.042720515390479,-0.034259345950526,0.04451648690335,-0.065121682762234,0.015565316063028,-0.082403977892902
-1.58927628358072,0.048592637816595,-0.078874449787137,0.049815498794392,-0.035376593303635,0.043984873367192,-0.066196912439015,0.019446120252764,-0.081051638878149
-1.56463634119962,0.047599434703701,-0.081158348468467,0.056293192844452,-0.03682906179066,0.043432547549263,-0.067245392294645,0.023268899485264,-0.079541766582642
-1.53999639881853,0.046543201023581,-0.083145085816771,0.062105401906354,-0.03856430581862,0.042858978623609,-0.068266493863908,0.027026582713279,-0.077877302858601
-1.51535645643743,0.045426803112251,-0.084797261445422,0.067214991155219,-0.040526097473506,0.042263632154051,-0.069259619087137,0.030712198372421,-0.076061551123741
-1.49071651405633,0.044253034570693,-0.086080587329119,0.071595970834834,-0.042655745696767,0.041645958365267,-0.070224186088561,0.034318880928501,-0.074098162803261
-1.46607657167524,0.043024557686558,-0.086964389144644,0.075233376033209,-0.044893358418236,0.041005379931939,-0.071159619338672,0.037839888547111,-0.071991091098319
-1.44143662929414,0.041743938975773,-0.087422179551863,0.078122964776533,-0.047179064560044,0.040341284520596,-0.072065337910729,0.041268610625571,-0.069744582113784
-1.41679668691304,0.040413767159287,-0.08743230908162,0.080270809244454,-0.049454085754834,0.039653013067803,-0.072940753866756,0.044598586865356,-0.067363133006341
-1.39215674453195,0.039036883127753,-0.086978683493364,0.081692814427684,-0.051661691670409,0.03893986150652,-0.073785266498397,0.047823519122272,-0.064851497808669
-1.36751680215085,0.037616666233932,-0.086051532291058,0.082414202447635,-0.053747934057507,0.03820107356268,-0.074598270323699,0.050937293372891,-0.062214654696398
-1.34287685976976,0.036157396084496,-0.084648192450182,0.082468974238234,-0.055662226361378,0.037435845351553,-0.075379161193737,0.053933992794433,-0.059457815543089
-1.31823691738866,0.034664642268141,-0.082773860513379,0.081899377489911,-0.057357706976081,0.036643328440221,-0.076127346239653,0.056807923103006,-0.056586405895286
-1.29359697500756,0.033145636726795,-0.080442267168602,0.080755335881847,-0.058791456276591,0.035822630788306,-0.07684225547693,0.059553623233933,-0.053606074843399
-1.26895703262647,0.031609628271282,-0.077676214750054,0.079093878032226,-0.059924547088685,0.034972823154052,-0.077523350214702,0.062165891394769,-0.050522678280316
-1.24431709024537,0.030068151649604,-0.074507937302057,0.076978486318212,-0.060722010755007,0.034092938998104,-0.078170133626849,0.064639792315005,-0.047342285495053
-1.21967714786427,0.028535213442804,-0.070979225928953,0.074478398122091,-0.061152726262119,0.033181976915828,-0.078782158031356,0.066970678956981,-0.044071154016952
-1.19503720548318,0.027027349027738,-0.067141285870338,0.071667784181688,-0.061189333495276,0.032238901534827,-0.079359029014973,0.06915419618757,-0.040715734532348
-1.17039726310208,0.025563539331592,-0.063054290254738,0.068624828693644,-0.060808163695453,0.031262641725424,-0.079900407133401,0.071186297549284,-0.03728264123795
-1.14575732072098,0.024164966878376,-0.058786627307874,0.065430656835922,-0.059989277347787,0.030252087637386,-0.080406009400382,0.073063244296895,-0.033778649467132
-1.12111737833989,0.022854628807445,-0.054413831716897,0.062168157611385,-0.058716594405449,0.029206090231325,-0.080875605659597,0.074781619449234,-0.030210664404608
-1.09647743595879,0.021656765985998,-0.050017228239113,0.058920641210365,-0.056978174739084,0.028123452695176,-0.081309020434534,0.076338321192643,-0.026585711122684
-1.07183749357769,0.020596168165875,-0.045682299306917,0.05577041796444,-0.054766616753369,0.027002930631696,-0.081706126202219,0.077730574902742,-0.022910903274856
-1.0471975511966,0.019697313574888,-0.041496833664733,0.052797251939754,-0.052079582465072,0.025843224797489,-0.08206684141436,0.078955924007372,-0.019193436879351
-1.0225576088155,0.018983397403366,-0.037548897171339,0.05007678743275,-0.048920371141738,0.02464297600701,-0.082391126589023,0.080012239034191,-0.01544055367221
-0.997917666434405,0.018475260243397,-0.033924695018201,0.047678934068923,-0.045298533465038,0.023400762405949,-0.08267898124011,0.080897708059247,-0.011659537796238
-0.973277724053308,0.018190238351548,-0.030706380750751,0.045666296416722,-0.041230408776599,0.02211508991136,-0.082930443181946,0.08161084243156,-0.007857675696565
-0.948637781672212,0.018140989526704,-0.027969883946395,0.044092667673657,-0.036739566913747,0.020784390766506,-0.083145584772817,0.082150466146146,-0.004042256565204
-0.923997839291116,0.018334321012614,-0.025782821709093,0.043001673934577,-0.031857017206407,0.019407014790051,-0.08332451049738,0.082515720980305,-0.000220537358213
-0.899357896910019,0.01877007758276,-0.024202572552856,0.042425578570926,-0.026621164908918,0.017981223465049,-0.083467357032666,0.082706052803584,0.00360026038924
-0.874717954528923,0.019440155941062,-0.023274569136448,0.042384346183351,-0.021077421960734,0.016505181333677,-0.083574292457778,0.082721215527378,0.007412986137493
-0.850078012147826,0.020327699495244,-0.023030877708412,0.042884958831809,-0.015277492449756,0.014976950229836,-0.083645515249329,0.082561254955869,0.011210560158378
-0.82543806976673,0.021406526767553,-0.023489115075952,0.043921061976798,-0.009278286987836,0.013394474798129,-0.083681255994195,0.082226510258628,0.014986011502826
-0.800798127385633,0.022640881563989,-0.024651755197313,0.045472930321822,-0.003140555504535,0.011755579002735,-0.083681775320583,0.081717598386381,0.018732473964151
-0.776158185004537,0.02398550767782,-0.026505863154802,0.047507783785591,0.003072753987465,0.010057945143476,-0.08364737090967,0.081035413867215,0.022443229722131
-0.751518242623441,0.025386139240121,-0.029023278940201,0.049980431042337,0.009298246827733,0.008299108424637,-0.083578379605415,0.08018111369482,0.026111708234796
-0.726878300242344,0.026780371522063,-0.032161254702576,0.052834234828376,0.015473893605863,0.006476437569874,-0.083475184349363,0.079156118973886,0.029731525651394
-0.702238357861248,0.028098927704746,-0.035863540196743,0.056002330020096,0.021540743850553,0.004587121365057,-0.083338222583943,0.077962098465556,0.033296489827968
-0.677598415480151,0.029267295164641,-0.040061876480085,0.05940909991423,0.027444481214252,0.002628153448098,-0.083167991418015,0.076600972645967,0.036800633720385
-0.652958473099055,0.030207651202465,-0.044677863949358,0.06297179084231,0.033136712646028,0.000596313793644,-0.082965058830103,0.075074894314489,0.04023822340895
-0.628318530717959,0.030841037355364,-0.049625121397065,0.066602272869376,0.038575956921416,-0.001511846590898,-0.082730067338035,0.073386250298345,0.04360378908693
-0.603678588336862,0.031089658758291,-0.054811669132698,0.070208819633368,0.043728287197935,-0.003700021851282,-0.082463740038474,0.071537639060489,0.04689212661201
-0.579038645955766,0.03087923034236,-0.060142426783808,0.073697917736226,0.048567656663492,-0.005972164783031,-0.082166877347403,0.069531868774072,0.050098319961486
-0.55439870357467,0.030141236515129,-0.065521747903835,0.076975993121441,0.053075914294643,-0.008332498605416,-0.081840357860156,0.067371933341213,0.053217737139793
-0.529758761193573,0.028815040770196,-0.070855868853756,0.079951082573792,0.057242561988896,-0.010785516442505,-0.081485124331615,0.065061012006385,0.05624603700573
-0.505118818812476,0.026849678481611,-0.076055203562839,0.082534335022195,0.061064294935942,-0.013335985555302,-0.081102179958018,0.062602446530136,0.059179158341072
-0.48047887643138,0.024205356901913,-0.081036363496554,0.084641432720872,0.06454435776915,-0.01598891789921,-0.080692555154822,0.059999750396087,0.062013294780246
-0.455838934050284,0.020854477265471,-0.085723875583807,0.086193805274334,0.067691790353158,-0.018749548576757,-0.080257287310751,0.057256595155386,0.064744855921657
-0.431198991669187,0.016782299300588,-0.090051508564584,0.087119771016033,0.070520565566738,-0.021623264873736,-0.079797363313791,0.054376833738148,0.067370401198354
-0.406559049288091,0.011987119673006,-0.093963219818604,0.087355496497352,0.073048676157043,-0.024615529833974,-0.079313664918,0.051364502606593,0.069886545327271
-0.381919106906994,0.006480134525419,-0.097413673051298,0.086845921281037,0.075297154112677,-0.027731746223951,-0.078806865245634,0.048223861173407,0.072289819284632
-0.357279164525898,0.0002849296391,-0.100368385775351,0.085545559289887,0.077289070867414,-0.030977099838114,-0.078277316111598,0.044959413016479,0.074576486604909
-0.332639222144802,-0.006563168682948,-0.102803497527114,0.083419331673633,0.079048494606172,-0.034356326191054,-0.077724873205834,0.041575966189036,0.07674229583875
-0.307999279763705,-0.014017938447931,-0.104705260483609,0.080443323985554,0.080599462091099,-0.037873456041933,-0.077148714706675,0.038078674620483,0.078782194745255
-0.283359337382609,-0.022023010035454,-0.106069253274042,0.076605635514934,0.081964908223727,-0.041531466534627,-0.076547087510477,0.034473124295123,0.080689964288637
-0.258719395001513,-0.030512650662646,-0.106899442434727,0.071907153935358,0.083165639763019,-0.045331924051774,-0.075917060584793,0.030765400378306,0.082457836212919
-0.234079452620416,-0.039412314083842,-0.107207093236644,0.06636240035852,0.084219298228841,-0.04927454547755,-0.075254225847493,0.026962202496349,0.084076058766308
-0.209439510239319,-0.04863914157377,-0.107009651129658,0.060000244053279,0.085139412413218,-0.053356772967847,-0.074552436630615,0.023070944044738,0.085532491535507
-0.184799567858223,-0.058102272216798,-0.1063295892933,0.052864553020815,0.085934507950744,-0.057573323184631,-0.073803548901919,0.019099893633909,0.086812230530496
-0.160159625477127,-0.067703180556702,-0.105193314495208,0.045014564222876,0.086607358409734,-0.061915796554999,-0.072997250635023,0.015058299736173,0.087897338450705
-0.13551968309603,-0.07733602989388,-0.103630110488081,0.036524973824142,0.087154373992671,-0.066372341525145,-0.072120962615321,0.010956543724642,0.088766708708253
-0.110879740714934,-0.086888295980873,-0.101671188082918,0.027485534931364,0.08756521825169,-0.070927455543127,-0.071159893874005,0.006806262611509,0.089396137638112
-0.086239798333838,-0.096241669946527,-0.09934880083775,0.018000173620756,0.087822646655211,-0.075561915291787,-0.070097226680585,0.002620480806595,0.08975862000928
-0.061599855952741,-0.105273494235828,-0.096695472578898,0.008185444595488,0.087902649481922,-0.080252910725904,-0.068914498473251,-0.001586312885993,0.089824922021026
-0.036959913571645,-0.113858684656672,-0.093743274258876,-0.001831583414937,0.087774863683282,-0.084974350590842,-0.067592126631266,-0.005798103599427,0.089564401007294
-0.012319971190548,-0.121872276248575,-0.090523177633573,-0.011916074012147,0.087403307467679,-0.089697371642592,-0.066110100398035,-0.009997363613951,0.08894606298661
0.012319971190548,-0.129192469051315,-0.087064431897411,-0.021928622757178,0.086747394435714,-0.094390999639428,-0.0644487654517,-0.014165102280338,0.087939794247876
0.036959913571645,-0.135704116275267,-0.083393987255872,-0.031728823211089,0.085763226775268,-0.099022931322893,-0.062589677040661,-0.018280997388487,0.086517684740233
0.061599855952741,-0.141302448575395,-0.079535930241626,-0.041178948195375,0.084405101239017,-0.103560371874504,-0.060516431525962,-0.022323568475086,0.084655351851598
0.086239798333838,-0.145896877102791,-0.075510975397596,-0.050147589407777,0.082627201049285,-0.107970874083801,-0.058215440664213,-0.026270423728259,0.082333164549466
0.110879740714934,-0.149414588738038,-0.071336009148008,-0.058512975529205,0.080385390616105,-0.112223101859026,-0.055676559698836,-0.030098530985181,0.07953727271647
0.13551968309603,-0.151803801806164,-0.067023774877458,-0.066165861531201,0.077639110769522,-0.116287496237165,-0.052893570030502,-0.033784543161358,0.076260398357455
0.160159625477127,-0.153036378443904,-0.062582715031057,-0.073011751092576,0.074353270029785,-0.120136774426398,-0.049864450618897,-0.037305119191912,0.07250232300453
0.184799567858223,-0.153109745791891,-0.058017068841258,-0.078972460304424,0.070500137538338,-0.123746284841149,-0.046591480646593,-0.040637273147664,0.068270093790296
0.209439510239319,-0.152047914455981,-0.053327231347006,-0.08398690918164,0.066061130287461,-0.127094187000837,-0.043081147996643,-0.043758694520023,0.063577941033525
0.234079452620416,-0.149901610102785,-0.048510434512473,-0.088011248438539,0.061028490137947,-0.130161501401761,-0.039343930463003,-0.046648071478028,0.058446970243953
0.258719395001513,-0.146747415061913,-0.043561702853903,-0.091018325624816,0.055406735194593,-0.132932030395224,-0.035393949490355,-0.049285369711363,0.052904658918888
0.283359337382609,-0.142686024605752,-0.038475074146898,-0.0929966861267,0.049213856604694,-0.135392209261278,-0.031248575487736,-0.051652101104882,0.04698424429329
0.307999279763705,-0.137839567723822,-0.033244950328632,-0.093949165590316,0.042482101480961,-0.137530880569036,-0.02692797107816,-0.053731538696004,0.040724010649408
0.332639222144802,-0.132348229616688,-0.027867506768507,-0.093891329339917,0.035258324095595,-0.139339069975142,-0.022454656519784,-0.055508920323404,0.034166576332248
0.357279164525898,-0.126366147402999,-0.022341971347245,-0.092849796678029,0.027603733563912,-0.140809727282224,-0.017853056774278,-0.056971595324733,0.027358146180133
0.381919106906994,-0.120056900650257,-0.016671699552856,-0.090860709368376,0.019593065554369,-0.141937512643401,-0.013149107725941,-0.058109162297525,0.0203478246513
0.406559049288091,-0.113588627802593,-0.010864888318773,-0.087968357106724,0.011313055889348,-0.142718585924406,-0.008369869576946,-0.058913556500447,0.013186936102335
0.431198991669187,-0.107129078092595,-0.004934910968862,-0.084224132046435,0.002860301155012,-0.143150452668359,-0.003543195968316,-0.05937912878587,0.005928406639897
0.455838934050284,-0.100840691636655,0.001099774708383,-0.079685781566344,-0.005661495107783,-0.143231839737333,0.00130259056577,-0.05950268334354,-0.001373843658139
0.48047887643138,-0.094875961366222,0.007216047346959,-0.074417022176299,-0.014144704635966,-0.142962632893561,0.006138982287936,-0.059283508303068,-0.008665462099141
0.505118818812476,-0.089373138505432,0.01338681016868,-0.068487399816403,-0.022481286020401,-0.142343850229376,0.010937581923099,-0.058723370382912,-0.015892237565834
0.529758761193573,-0.084452503063674,0.019581777014345,-0.061972372626333,-0.030566362182684,-0.141377685792503,0.01567037725449,-0.057826505908453,-0.023000650192948
0.55439870357467,-0.080213193218604,0.025768268577866,-0.054953415958254,-0.038301730654603,-0.140067584816445,0.020310053663857,-0.056599575542041,-0.02993846907872
0.579038645955766,-0.076730773728187,0.031911866330726,-0.04751807610669,-0.04559902057309,-0.138418384588334,0.024830307645426,-0.055051613348341,-0.036655351039357
0.603678588336862,-0.074055522621128,0.037976891906973,-0.03975975994803,-0.052382380199291,-0.136436488845785,0.029206205605432,-0.053193939840063,-0.043103493645568
0.628318530717959,-0.072211523789599,0.043926666994403,-0.031777157217484,-0.058590500987459,-0.134130079656608,0.033414563067722,-0.051040059712521,-0.049238311839758
0.652958473099055,-0.071196591285281,0.049723614802106,-0.023673178850124,-0.06417793379578,-0.131509356766139,0.037434359894732,-0.048605524248243,-0.055019150233204
0.677598415480151,-0.070983025622859,0.055329259937192,-0.015553357808395,-0.06911563247603,-0.128586773666933,0.04124716940719,-0.045907767587537,-0.060410003070153
0.702238357861248,-0.071519223172717,0.060704244347507,-0.007523729341226,-0.073390770105168,-0.125377266862988,0.044837595298613,-0.042965905483102,-0.065380224433908
0.726878300242344,-0.072732078264009,0.06580843959701,0.000311739794633,-0.077005859399105,-0.12189843569935,0.04819368065503,-0.039800504000157,-0.069905177952862
0.751518242623441,-0.07453012038363,0.070601251437203,0.007854012684814,-0.079977310481975,-0.118170658869542,0.051307268907421,-0.036433310807259,-0.073966792470373
0.776158185004537,-0.076807236195787,0.075042148655379,0.015011937145708,-0.082333520732272,-0.11421709911211,0.054174274784336,-0.032886959538518,-0.077553961850202
0.800798127385633,-0.079446862535322,0.079091429144265,0.021705028770927,-0.084112653647598,-0.110063596701002,0.05679483045871,-0.02918464800382,-0.080662738413359
0.82543806976673,-0.082326360988952,0.082711182871269,0.027865880716339,-0.085360227296626,-0.105738390884135,0.059173286398349,-0.025349798594424,-0.08329629011964
0.850078012147826,-0.085321459451747,0.085866371646447,0.033441916545187,-0.086126634726408,-0.10127171461514,0.061318023937428,-0.021405717074685,-0.085464562701078
0.874717954528923,-0.088310392883269,0.088525941290582,0.03839640376989,-0.086464721937465,-0.09669520738026,0.063241096017021,-0.017375254235995,-0.087183672050321
0.899357896910019,-0.091177663329236,0.090663867281301,0.042708582400294,-0.086427518947379,-0.092041230583261,0.064957685401432,-0.013280494939837,-0.088475021053211
0.923997839291116,-0.093817139000188,0.092260058023053,0.046372998670449,-0.086066201955733,-0.087342072840861,0.066485425997701,-0.009142479083291,-0.08936420671632
0.948637781672212,-0.096134465991077,0.093301057281702,0.049398100833797,-0.085428355969796,-0.082629139705587,0.067843620448985,-0.004980974325159,-0.089879781655113
0.973277724053308,-0.098048673601117,0.093780517914661,0.051804324210374,-0.08455655943104,-0.077932151805033,0.069052415839295,-0.000814305044197,-0.090051954562516
0.997917666434405,-0.099493069144338,0.093699455469824,0.053621841458733,-0.083487338473069,-0.073278444460733,0.070131990343076,0.003340751156337,-0.089911325374993
1.0225576088155,-0.10041541318639,0.093066315883187,0.05488825977358,-0.082250481934218,-0.068692377398191,0.071101820947931,0.007469007098768,-0.089487746776652
1.0471975511966,-0.100777602366458,0.091896892799756,0.055646397518389,-0.080868708231156,-0.064194937810527,0.071980058271981,0.011556842223231,-0.088809367278251
1.07183749357769,-0.100554875872449,0.090214144932507,0.055942373803852,-0.079357648122769,-0.059803499805915,0.072783059055046,0.015592134447582,-0.087901913086045
1.09647743595879,-0.099734800961698,0.088047943781145,0.055824031672945,-0.0777261109028,-0.055531789843666,0.073525070837308,0.019564142660837,-0.086788217658811
1.12111737833989,-0.098316069608159,0.0854347794343,0.055339795898606,-0.075976578010481,-0.051389996245457,0.074218079682152,0.023463368292482,-0.085487991416146
1.14575732072098,-0.096307287599531,0.082417433857125,0.054537890473507,-0.074105900883423,-0.047385026976137,0.074871797357799,0.027281395984517,-0.084017816770473
1.17039726310208,-0.093725773547245,0.079044614842418,0.053465908052226,-0.072106124006101,-0.043520851671535,0.075493767323239,0.03101073742521,-0.082391309278717
1.19503720548318,-0.090596478456333,0.075370531837166,0.052170602778524,-0.06996541994614,-0.039798918142805,0.076089552650986,0.034644676353221,-0.080619414319494
1.21967714786427,-0.086950967116871,0.071454395541837,0.050697873760671,-0.067669079716538,-0.036218573794763,0.076662988266198,0.038177136581256,-0.078710782879946
1.24431709024537,-0.082826570659948,0.06735980955633,0.049092776453708,-0.065200547495065,-0.032777508554411,0.077216450110939,0.041602558609755,-0.076672183602711
1.26895703262647,-0.07826556488945,0.063154050639326,0.047399579632719,-0.06254247406223,-0.029472141005934,0.077751145548506,0.044915810610566,-0.074508927234548
1.29359697500756,-0.073314489146102,0.058907206313105,0.045661713286506,-0.059677765805903,-0.026297992713225,0.07826737695686,0.048112106924384,-0.072225263019622
1.31823691738866,-0.068023439569187,0.054691180389578,0.043921663998891,-0.05659060816505,-0.023249984624155,0.078764791358649,0.051186959050011,-0.069824734202985
1.34287685976976,-0.062445426068837,0.050578561986675,0.042220711959829,-0.053267458629052,-0.020322704028401,0.079242585558261,0.054136129514942,-0.067310482922542
1.36751680215085,-0.056635662322595,0.046641394807919,0.040598591470743,-0.049697981464461,-0.017510596869509,0.079699686123297,0.05695561030586,-0.064685498341132
1.39215674453195,-0.050650886415528,0.042949858212108,0.03909300339263,-0.045875912345523,-0.01480813710307,0.080134878497378,0.059641597167396,-0.061952808758392
1.41679668691304,-0.044548570888435,0.03957091801904,0.037739096423557,-0.041799819147927,-0.012209923580062,0.080546917565537,0.062190484288334,-0.059115628180154
1.44143662929414,-0.038386186163815,0.036566961877736,0.036568837213655,-0.037473723376745,-0.009710778677188,0.080934582673477,0.064598844349866,-0.056177442301068
1.46607657167524,-0.032220338569543,0.033994502547007,0.035610434880974,-0.032907575956087,-0.007305775677279,0.081296732065081,0.066863429491428,-0.053142076467092
1.49071651405633,-0.026106014805081,0.031902958006348,0.034887710304315,-0.028117530174416,-0.004990289328574,0.081632308302847,0.068981151100991,-0.050013713843518
1.51535645643743,-0.02009574220047,0.03033358795762,0.034419589807081,-0.023126009847122,-0.002759985591915,0.081940353545478,0.070949081791095,-0.046796909109392
1.53999639881853,-0.014238887988313,0.029318582245173,0.034219616125762,-0.017961522141503,-0.000610840486133,0.082219988182765,0.07276443681302,-0.043496570450563
1.56463634119962,-0.008580924772457,0.028880363375684,0.034295640557341,-0.012658225343087,0.001460888745485,0.08247040706026,0.074424578215634,-0.040117944524013
1.58927628358072,-0.003162871838469,0.029031080807119,0.034649579172713,-0.007255236309291,0.00345865625931,0.082690846791942,0.075927000265443,-0.036666579562129
1.61391622596182,0.001979288149569,0.029772348420945,0.03527739338697,-0.001795727551686,0.005385669699877,0.082880585620786,0.077269342174428,-0.033148310117419
1.63855616834291,0.006814974336877,0.031095171883727,0.036169142261586,0.00367418925376,0.007244881951998,0.083038911827365,0.078449380536112,-0.029569214060418
1.66319611072401,0.01131941727652,0.032980111184239,0.037309281944793,0.009106689191432,0.009039040564863,0.083165134376343,0.079465054180722,-0.025935603410775
1.68783605310511,0.01547383339456,0.035397609340973,0.03867701438391,0.014453552795994,0.010770678520664,0.083258558477345,0.080314465183372,-0.022253981775536
1.7124759954862,0.019265634177877,0.038308538117079,0.04024685239428,0.019667437828324,0.01244215952381,0.083318503909714,0.080995911381497,-0.018531035389644
1.7371159378673,0.022688414399876,0.041664894563154,0.041989207813228,0.024703071278452,0.014055674569546,0.08334429567722,0.081507895971173,-0.014773604266033
1.76175588024839,0.025741927417424,0.0454106878504,0.043871123952291,0.029518263696575,0.015613278598712,0.083335286492927,0.081849162779323,-0.01098866957055
1.78639582262949,0.028431851355159,0.049482956500248,0.04585698414859,0.034074716479689,0.017116890282995,0.083290853429579,0.082018709977824,-0.007183326296154
1.81103576501059,0.030769516148997,0.053812955356876,0.047909294292011,0.038338571159347,0.018568325604828,0.083210422908662,0.082015825407367,-0.003364766500732
1.83567570739168,0.032771409864149,0.058327452433609,0.049989383506436,0.042280708104873,0.019969295620635,0.083093470575967,0.081840098861622,0.00045974915261
1.86031564977278,0.034458648490184,0.062950162836397,0.052058127961558,0.045876797543625,0.021321439806681,0.082939550024617,0.081491456750736,0.004282907840985
1.88495559215388,0.035856240628894,0.067603241473235,0.054076544342831,0.04910716549908,0.022626323160647,0.082748293345566,0.080970171010739,0.008097374589994
1.90959553453497,0.036992337598822,0.072208846530646,0.056006367810702,0.051956512305869,0.023885462531417,0.082519433366311,0.080276888002783,0.011895818907957
1.93423547691607,0.037897358066764,0.076690696347054,0.057810496325437,0.054413542560522,0.025100328766675,0.08225280608432,0.079412631985238,0.015670936683606
1.95887541929717,0.038603120451274,0.080975611906432,0.059453386492409,0.05647057766969,0.026272362217475,0.081948363976028,0.078378822499287,0.019415481469528
1.98351536167826,0.03914194374347,0.084994968855743,0.060901327952,0.058123187957817,0.027402975529014,0.081606173113361,0.077177267887859,0.023122279347765
2.00815530405936,0.039545816682588,0.088686045509482,0.062122673849727,0.059369920371624,0.028493563554007,0.081226416406775,0.075810169417927,0.026784257281881
2.03279524644045,0.03984559623864,0.091993197596103,0.063087966406514,0.060212130700905,0.029545497348936,0.080809376992703,0.074280099634263,0.030394457870252
2.05743518882155,0.04007035418651,0.094868864430978,0.063770053127806,0.060653951365523,0.030560133676399,0.080355434704722,0.072589995030512,0.03394605724078
2.08207513120265,0.040246781030712,0.097274345156791,0.064144113039591,0.060702392733826,0.031538801775505,0.079865039974678,0.070743121701814,0.037432376108716
2.10671507358374,0.040398775828855,0.099180369066717,0.064187713619983,0.060367573557525,0.0324828098172,0.079338704771715,0.068743061240766,0.040846893388301
2.13135501596484,0.040547120097856,0.100567414477799,0.063880819927131,0.059663054669855,0.033393433228875,0.078776976800687,0.066593673643936,0.044183250332251
2.15599495834594,0.040709323017078,0.101425811671074,0.063205858168728,0.058606251600213,0.034271916177652,0.078180428549059,0.064299082694882,0.047435268276694
2.18063490072703,0.040899557107036,0.101755606424069,0.062147771121303,0.057218861245556,0.035119463594058,0.077549637259581,0.061863643751825,0.050596950451122
2.20527484310813,0.041128739491566,0.101566231613932,0.060694155303363,0.055527272459696,0.035937246364828,0.076885184016238,0.059291936482152,0.053662495034366
2.22991478548923,0.041404652010953,0.100875964035091,0.058835400573701,0.053562904026639,0.036726389959495,0.076187637693189,0.056588739461073,0.056626302580566
2.25455472787032,0.0417322037971,0.099711229013055,0.056564938060848,0.051362419460634,0.037487988693806,0.075457565203047,0.053759033288653,0.059482981796652
2.27919467025142,0.042113664848746,0.098105726998747,0.053879471405097,0.04896778971221,0.038223089429905,0.074695515466513,0.050807979263157,0.06222736306704
2.30383461263251,0.042549019607207,0.09609946496034,0.050779315880779,0.046426140194119,0.038932708048637,0.073902034206402,0.047740927787644,0.064854498070773
2.32847455501361,0.043036252027242,0.093737664819258,0.047268695738422,0.043789389619187,0.03961781419594,0.073077650653322,0.044563400022437,0.067359664694027
2.35311449739471,0.043571702116544,0.091069630324503,0.043356103169847,0.041113652307173,0.040279341282855,0.072222887731075,0.04128109583824,0.069738365702453
2.3777544397758,0.044150350179859,0.088147550164172,0.039054582798991,0.038458422634918,0.040918172846216,0.07133824654738,0.037899876174752,0.0719863264973
2.4023943821569,0.044766142361219,0.085025319766059,0.03438201847169,0.035885542495587,0.041535149587979,0.070424213409882,0.034425769105597,0.074099488361369
2.427034324538,0.045412216843251,0.081757359374793,0.029361279509404,0.033457994183015,0.042131050566494,0.069481239427867,0.030864949950212,0.076074005749509
2.45167426691909,0.046081179312535,0.078397512977998,0.024020318464164,0.031238533422552,0.042706604914626,0.06850975050827,0.027223748304095,0.077906230901932
2.47631420930019,0.046765251361408,0.074997989357862,0.018392062512684,0.029288245713905,0.043262470090251,0.067510124901836,0.023508626373874,0.07959271647956
2.50095415168129,0.04745647399353,0.071608427108243,0.012514218856073,0.027665034024284,0.043799245520173,0.066482704597051,0.019726186261018,0.08113020649006
2.52559409406238,0.048146795729249,0.068275040619053,0.00642884942344,0.026422123239949,0.044317458846127,0.065427780894413,0.015883149187077,0.082515641770045
2.55023403644348,0.048828186173385,0.065039914964765,0.000181833071428,0.025606606829201,0.04481757639135,0.064345608001032,0.011986360276517,0.083746168550453
2.57487397882457,0.049492678386301,0.061940407339317,-0.006177860810363,0.02525809985825,0.045300004686241,0.063236402680129,0.008042770585491,0.08481914678113
2.59951392120567,0.050132411541296,0.0590086994664,-0.012598987331833,0.02540754988186,0.045765101753589,0.062100362602743,0.004059439288749,0.085732176971912
2.62415386358677,0.050739627693159,0.056271460252916,-0.019028957091439,0.026076237834793,0.0462131853405,0.060937672335248,0.000043514826713,0.086483121862283
2.64879380596786,0.051306682923872,0.053749659280418,-0.025414774210556,0.027275007005173,0.04664454976373,0.059748528388149,-0.003997764768249,0.087070139525889
2.67343374834896,0.051826016385888,0.051458483973312,-0.031704001952572,0.02900374750161,0.047059474906429,0.058533148090981,-0.008057093841281,0.087491708872777
2.69807369073006,0.052290149522082,0.04940739284102,-0.037845640084807,0.031251158500542,0.047458242272405,0.057291793092754,-0.012127100716215,0.087746662344355
2.72271363311115,0.052691674101388,0.04760025793762,-0.043790939502167,0.03399479558962,0.047841145394172,0.056024776940785,-0.016200371204891,0.087834200817639
2.74735357549225,0.053023259894955,0.046035620013583,-0.049494074878245,0.037201411694927,0.048208493333735,0.054732475879246,-0.020269454527556,0.087753924096395
2.77199351787335,0.05327770030971,0.044707022502993,-0.054912688957669,0.040827551510736,0.048560622247746,0.053415333681191,-0.024326886342259,0.087505822693087
2.79663346025444,0.053447960610393,0.043603430523948,-0.060008290958528,0.044820416613145,0.048897887857448,0.05207386178418,-0.028365196723386,0.087090294876885
2.82127340263554,0.053527279757677,0.042709702999123,-0.064746527828159,0.049118935016005,0.04922066901938,0.050708634344374,-0.032376933224803,0.086508126003398
2.84591334501664,0.053509299585749,0.04200712221453,-0.069097326240755,0.053655025933308,0.049529359578272,0.049320284663997,-0.036354667159438,0.085760487570778
2.87055328739773,0.053388221667707,0.041473940408511,-0.073034968750374,0.058354993087658,0.049824361399553,0.04790949118117,-0.040291018167534,0.084848914722095
2.89519322977883,0.053159010913386,0.041085956892806,-0.076538086166015,0.063141001307975,0.050106078949772,0.046476974921912,-0.04417865799106,0.083775294011098
2.91983317215993,0.052817601764678,0.040817078386765,-0.079589653219633,0.067932589676598,0.050374910647543,0.045023485536287,-0.048010334139796,0.082541838997146
2.94447311454102,0.052361129845997,0.040639877366046,-0.082176958406943,0.072648172801273,0.050631241082987,0.043549797986405,-0.051778873159027,0.081151081650781
2.96911305692212,0.051788167978574,0.040526105609637,-0.084291613267395,0.07720647845868,0.050875438884484,0.04205670322996,-0.055477201356538,0.079605847189904
2.99375299930322,0.051098945529306,0.040447178319783,-0.085929586395015,0.081527890822856,0.051107847441539,0.040545005192065,-0.05909834888343,0.077909252015044
3.01839294168431,0.050295551508382,0.040374600056585,-0.08709129328412,0.085535653876741,0.051328784323748,0.039015514020093,-0.062635470155619,0.076064682559693
3.04303288406541,0.04938210807326,0.040280354448676,-0.087781703859404,0.089156924350139,0.051538539250961,0.037469050115262,-0.066081847514264,0.074075788593166
3.0676728264465,0.048364879124209,0.040137225487004,-0.088010506443918,0.092323671535671,0.051737370300678,0.035906435191713,-0.069430915777443,0.071946472819038
3.0923127688276,0.047252357642659,0.039919087790898,-0.087792248763949,0.094973404167595,0.051925510653959,0.034328499477644,-0.072676268652692,0.069680884863025
3.1169527112087,0.046055257029886,0.039601139581761,-0.087146504266911,0.097049755260891,0.052103167375435,0.03273607407256,-0.075811690089982,0.067283415940972
3.14159265358979,0.044786459702047,0.039160122559928,-0.08609796741863,0.098502918489665,0.052270529217752,0.031129999122465,-0.07883116846497,0.064758696966097


==> data/kdv_procrustes_modes2.csv <==
x,Pro1,Pro2,Pro3,Pro4,POD1,POD2,POD3,POD4
-3.14159265358979,0.043018452621885,0.027752077590395,-0.051071217656044,0.054738579374569,0.052427775451926,0.029511122618512,-0.081728932309604,0.062111589188087
-3.1169527112087,0.04145373287217,0.025229239887737,-0.054116920799568,0.052512970820181,0.052575081358599,0.027880304599643,-0.084499472095152,0.059347191542151
-3.0923127688276,0.039918428200517,0.022695244042448,-0.057278185172666,0.05017672324166,0.052712631728131,0.026238415991045,-0.087137577799811,0.056470832527738
-3.0676728264465,0.038409357994099,0.020147593356965,-0.060534591348785,0.047734153306424,0.052840628144796,0.024586344484719,-0.089638359904249,0.053488071309512
-3.04303288406541,0.036922694347123,0.01758370147853,-0.063865303012305,0.045189972463752,0.052959295991906,0.022924990602574,-0.091997282520875,0.050404688179339
-3.01839294168431,0.035454180901154,0.015001051713525,-0.067249310625901,0.04254925142273,0.053068890955482,0.021255272707388,-0.094210173378209,0.047226676458529
-2.99375299930322,0.033999370786439,0.012397352566428,-0.070665644514584,0.03981737842006,0.053169699062456,0.019578118914865,-0.096273243859279,0.043960228549361
-2.96911305692212,0.032553851883942,0.009770697633196,-0.074093546533162,0.037000010051324,0.053262032439786,0.017894466086304,-0.098183084080506,0.040611724258131
-2.94447311454102,0.031113490978341,0.007119721403398,-0.077512610408971,0.03410300372265,0.053346228768448,0.016205255072094,-0.099936662964796,0.037187701089713
-2.91983317215993,0.029674642125076,0.004443739765963,-0.080902869400554,0.031132367571854,0.053422631657936,0.014511423022874,-0.10153130864478,0.033694843460368
-2.89519322977883,0.028234376776196,0.001742882594492,-0.08424485617985,0.028094186983848,0.053491589421317,0.012813900374541,-0.102964690636394,0.030139945370084
-2.87055328739773,0.02679066457863,-0.000981803742365,-0.087519611971785,0.024994584731473,0.05355342908452,0.011113601024805,-0.104234789445711,0.026529900302232
-2.84591334501664,0.025342568497107,-0.003728271360712,-0.090708676879422,0.02183966643799,0.05360845150819,0.009411418529317,-0.10533987202784,0.022871667786362
-2.82127340263554,0.023890387144809,-0.006493421794329,-0.093794045242105,0.018635498438321,0.053656908447101,0.007708219823286,-0.106278459597149,0.019172261882165
-2.79663346025444,0.022435802458988,-0.009273081820052,-0.096758118616453,0.015388080364978,0.053699000591528,0.006004844907405,-0.107049307298545,0.015438720707649
-2.77199351787335,0.020981966754782,-0.012062024663764,-0.099583639843213,0.01210336179344,0.053734856533855,0.004302099535629,-0.107651382934271,0.011678104849856
-2.74735357549225,0.019533600907503,-0.01485401086909,-0.102253650075218,0.008787243748685,0.05376454512355,0.002600760522614,-0.108083858439823,0.007897468517044
-2.72271363311115,0.018097016017157,-0.017641878998894,-0.104751442343139,0.005445636014015,0.053788054968767,0.000901565574511,-0.10834610807415,0.004103870983883
-2.69807369073006,0.016680154157568,-0.020417639883128,-0.107060561415641,0.002084475480923,0.053805320149843,-0.000794773961945,-0.108437714130545,0.000304345207147
-2.67343374834896,0.015292545799609,-0.023172615764328,-0.109164809297355,-0.001290199118936,0.053816206133257,-0.002487581111957,-0.108358479618649,-0.003494088134953
-2.64879380596786,0.013945281367284,-0.025897575486529,-0.111048300107953,-0.00467220910922,0.0538205359458,-0.004176203682651,-0.108108445277974,-0.007284440895805
-2.62415386358677,0.012650909765689,-0.028582894715795,-0.112695527541917,-0.008055167935633,0.05381808541041,-0.005860018427052,-0.107687905644388,-0.011059746903742
-2.59951392120567,0.011423340290714,-0.031218702206898,-0.114091475929031,-0.011432450188028,0.053808603869633,-0.007538422355787,-0.107097427428091,-0.014813077666297
-2.57487397882457,0.010277678421926,-0.033795037092778,-0.115221737225381,-0.014797148904548,0.053791809542442,-0.009210834751703,-0.106337859475101,-0.018537535467529
-2.55023403644348,0.009230065892069,-0.036301983659777,-0.116072660271874,-0.018142073820574,0.05376740885321,-0.010876687567864,-0.105410341453891,-0.02222627042444
-2.52559409406238,0.008297451970954,-0.038729815178117,-0.116631492390757,-0.021459735959942,0.053735083339804,-0.012535431845372,-0.104316305941237,-0.025872469864164
-2.50095415168129,0.007497378298711,-0.041069106648505,-0.116886546564217,-0.024742386690384,0.053694508254222,-0.014186527197439,-0.103057477052361,-0.029469380073926
-2.47631420930019,0.006847698503172,-0.043310855396889,-0.116827352193305,-0.027982046243504,0.053645338398878,-0.015829447607423,-0.101635867252805,-0.033010303362879
-2.45167426691909,0.006366310902877,-0.045446576744281,-0.116444818258404,-0.031170574249051,0.053587222531548,-0.017463675454853,-0.100053774485874,-0.036488619200663
-2.427034324538,0.006070843687873,-0.047468403909351,-0.115731376603499,-0.034299739923919,0.053519797934311,-0.019088705265269,-0.098313778551196,-0.039897793959867
-2.4023943821569,0.005978349234224,-0.049369173088226,-0.114681124625379,-0.037361309443415,0.053442700651086,-0.020704044447721,-0.096418744359401,-0.04323139920414
-2.3777544397758,0.006104969631981,-0.051142509631931,-0.113289944026118,-0.040347138172432,0.053355565965747,-0.022309217922412,-0.094371823128239,-0.046483128937209
-2.35311449739471,0.006465621186835,-0.052782898071841,-0.111555611963663,-0.043249272647329,0.053258043725268,-0.023903767603449,-0.092176459388683,-0.049646825096314
-2.32847455501361,0.007073656187892,-0.054285757605779,-0.109477876499591,-0.046060039811324,0.053149796353847,-0.025487260207642,-0.089836395767607,-0.052716494164113
-2.30383461263251,0.007940562550651,-0.055647496676465,-0.107058519036889,-0.048772142680987,0.053030518103194,-0.027059285122119,-0.08735567686112,-0.055686334838584
-2.27919467025142,0.009075650200617,-0.056865573413042,-0.104301374860693,-0.051378730264048,0.052899929985722,-0.028619463180619,-0.084738651081585,-0.058550751310709
-2.25455472787032,0.01048578649169,-0.057938532420468,-0.101212337963005,-0.053873467162183,0.052757794174778,-0.030167444377757,-0.081989967857784,-0.061304374888048
-2.22991478548923,0.012175136194771,-0.058866040358029,-0.097799327845907,-0.056250584587716,0.052603909450752,-0.031702910682413,-0.079114569869945,-0.063942079880776
-2.20527484310813,0.014144952443889,-0.059648901872411,-0.094072238493524,-0.058504913868458,0.0524381166358,-0.033225573727839,-0.07611768188244,-0.066458994905781
-2.18063490072703,0.016393387177748,-0.060289071832004,-0.09004285557603,-0.060631904288151,0.052260290128634,-0.03473517587873,-0.073004794420502,-0.068850511709927
-2.15599495834594,0.018915363491511,-0.060789643329454,-0.085724766147931,-0.062627628892306,0.052070342407768,-0.036231482497285,-0.069781644304799,-0.071112292670741
-2.13135501596484,0.02170246612369,-0.061154836638543,-0.081133241815024,-0.06448876708065,0.051868205246223,-0.037714283378879,-0.066454195573435,-0.073240267789095
-2.10671507358374,0.024742908770687,-0.061389957154135,-0.076285127290258,-0.066212592085785,0.051653837327338,-0.039183377327349,-0.063028613553305,-0.075230641525219
-2.08207513120265,0.028021513855738,-0.061501360856864,-0.07119870710616,-0.067796925612544,0.051427197881088,-0.040638573289343,-0.059511246137702,-0.077079879223251
-2.05743518882155,0.031519775425498,-0.061496387067798,-0.065893587598698,-0.069240105783231,0.051188252911834,-0.04207967186583,-0.055908597083441,-0.078784707145984
-2.03279524644045,0.035215937667312,-0.061383298643739,-0.060390566511758,-0.070540931162518,0.050936949752166,-0.043506462671381,-0.052227308744159,-0.080342096539506
-2.00815530405936,0.039085149152863,-0.061171193299781,-0.054711521869878,-0.071698616326778,0.05067321857004,-0.04491870561534,-0.048474139528198,-0.081749256504956
-1.98351536167826,0.043099635536133,-0.060869922031752,-0.048879294113319,-0.072712735924672,0.050396948990991,-0.046316125978961,-0.044655950033313,-0.083003619108613
-1.95887541929717,0.047228945465654,-0.060489979793568,-0.042917590016725,-0.07358318480836,0.050107994901705,-0.047698393588451,-0.04077968432234,-0.084102835409924
-1.93423547691607,0.051440207067331,-0.060042412268976,-0.036850875533834,-0.074310119706511,0.049806149145279,-0.049065123962647,-0.036852362994069,-0.085044756988568
-1.90959553453497,0.055698460972985,-0.059538691753835,-0.030704292033541,-0.074893932763722,0.049491156253854,-0.050415858597094,-0.032881067766443,-0.085827439829362
-1.88495559215388,0.059966993642128,-0.058990612556019,-0.024503556929018,-0.07533520828221,0.049162688780017,-0.051750070380984,-0.028872940924536,-0.086449134724909
-1.86031564977278,0.064207741519949,-0.058410159139467,-0.018274879358437,-0.075634712523754,0.048820363748974,-0.053067149712153,-0.024835173039784,-0.086908300661814
-1.83567570739168,0.068381697554911,-0.057809394651169,-0.012044854027296,-0.075793373611574,0.048463731064199,-0.054366414567925,-0.020775003455916,-0.087203611462029
-1.81103576501059,0.072449368586133,-0.057200333698314,-0.005840355322521,-0.075812275303833,0.048092288279769,-0.055647111821398,-0.016699711433601,-0.08733396947783
-1.78639582262949,0.076371240072556,-0.056594826997047,0.000311589565031,-0.075692665639983,0.047705482535007,-0.05690843059664,-0.012616614255669,-0.087298533019582
-1.76175588024839,0.080108267917631,-0.056004438036929,0.006383938016145,-0.075435965417066,0.047302725249486,-0.058149512403309,-0.008533057512691,-0.087096738770838
-1.7371159378673,0.083622369830523,-0.055440333531682,0.012349795056865,-0.075043791883726,0.046883399937697,-0.059369470811427,-0.004456409728518,-0.086728338791686
-1.7124759954862,0.086876924826708,-0.054913171188284,0.018182591294079,-0.074517971758124,0.046446879771445,-0.060567408605834,-0.000394048038908,-0.08619342338558
-1.68783605310511,0.08983725451275,-0.054432999582208,0.023856281156469,-0.073860571251966,0.045992536532727,-0.061742438436897,0.003646649990203,-0.085492459725585
-1.66319611072401,0.092471084662785,-0.054009160473405,0.029345554237387,-0.073073904498237,0.045519752096768,-0.062893700218533,0.007658323751913,-0.084626305650738
-1.63855616834291,0.094748975050184,-0.053650198900973,0.034626055307871,-0.072160566141217,0.045027928628294,-0.064020371745355,0.011633641220034,-0.083596245238016
-1.61391622596182,0.09664469525108,-0.053363787353649,0.039674616418548,-0.071123416025402,0.04451648690335,-0.065121682762234,0.015565316063028,-0.082403977892902
-1.58927628358072,0.098135560586098,-0.053156653070216,0.044469481976368,-0.069965598243514,0.043984873367192,-0.066196912439015,0.019446120252764,-0.081051638878149
-1.56463634119962,0.099202692509508,-0.053034524136885,0.048990537068425,-0.068690502669671,0.043432547549263,-0.067245392294645,0.023268899485264,-0.079541766582642
-1.53999639881853,0.099831229717314,-0.053002081595687,0.053219519191298,-0.06730175952614,0.042858978623609,-0.068266493863908,0.027026582713279,-0.077877302858601
-1.51535645643743,0.10001046639742,-0.053062928500784,0.057140222379122,-0.06580318548956,0.042263632154051,-0.069259619087137,0.030712198372421,-0.076061551123741
-1.49071651405633,0.099733936069422,-0.053219572981887,0.060738680919582,-0.064198751126555,0.041645958365267,-0.070224186088561,0.034318880928501,-0.074098162803261
-1.46607657167524,0.098999434996669,-0.05347342783212,0.064003337614402,-0.062492506770307,0.041005379931939,-0.071159619338672,0.037839888547111,-0.071991091098319
-1.44143662929414,0.09780900317031,-0.053824822262576,0.066925182234224,-0.060688536329357,0.040341284520596,-0.072065337910729,0.041268610625571,-0.069744582113784
-1.41679668691304,0.096168849528216,-0.054273031341192,0.069497869804885,-0.058790867056458,0.039653013067803,-0.072940753866756,0.044598586865356,-0.067363133006341
-1.39215674453195,0.094089251945559,-0.054816311889109,0.071717799493856,-0.056803418703931,0.03893986150652,-0.073785266498397,0.047823519122272,-0.064851497808669
-1.36751680215085,0.091584406128656,-0.055451955707055,0.073584168718725,-0.054729903353089,0.03820107356268,-0.074598270323699,0.050937293372891,-0.062214654696398
-1.34287685976976,0.088672255829998,-0.056176348692519,0.075098982728752,-0.052573762395349,0.037435845351553,-0.075379161193737,0.053933992794433,-0.059457815543089
-1.31823691738866,0.085374283740523,-0.056985036253418,0.07626702807259,-0.050338072763841,0.036643328440221,-0.076127346239653,0.056807923103006,-0.056586405895286
-1.29359697500756,0.081715275591044,-0.05787279635092,0.077095800270034,-0.048025484667431,0.035822630788306,-0.07684225547693,0.059553623233933,-0.053606074843399
-1.26895703262647,0.077723051867024,-0.058833713154367,0.077595391954839,-0.045638143458909,0.034972823154052,-0.077523350214702,0.062165891394769,-0.050522678280316
-1.24431709024537,0.073428171754742,-0.059861258433603,0.077778336050675,-0.043177646633547,0.034092938998104,-0.078170133626849,0.064639792315005,-0.047342285495053
-1.21967714786427,0.068863602320575,-0.060948373978485,0.07765941326906,-0.04064499217982,0.033181976915828,-0.078782158031356,0.066970678956981,-0.044071154016952
-1.19503720548318,0.064064364839629,-0.062087556933067,0.077255416294562,-0.03804058333394,0.032238901534827,-0.079359029014973,0.06915419618757,-0.040715734532348
-1.17039726310208,0.059067140978341,-0.063270946303225,0.07658488732244,-0.035364232918047,0.031262641725424,-0.079900407133401,0.071186297549284,-0.03728264123795
-1.14575732072098,0.053909856868889,-0.064490414373342,0.075667824803202,-0.032615229580727,0.030252087637386,-0.080406009400382,0.073063244296895,-0.033778649467132
-1.12111737833989,0.048631233641721,-0.065737654766214,0.074525373704384,-0.029792416648192,0.029206090231325,-0.080875605659597,0.074781619449234,-0.030210664404608
-1.09647743595879,0.043270314337581,-0.067004276964921,0.073179501236045,-0.026894328064377,0.028123452695176,-0.081309020434534,0.076338321192643,-0.026585711122684
-1.07183749357769,0.037865967381654,-0.068281890758751,0.07165267033855,-0.023919344165036,0.027002930631696,-0.081706126202219,0.077730574902742,-0.022910903274856
-1.0471975511966,0.032456377073174,-0.069562191212768,0.06996751481376,-0.020865900263719,0.025843224797489,-0.08206684141436,0.078955924007372,-0.019193436879351
-1.0225576088155,0.027078517472854,-0.07083703530554,0.068146536462865,-0.017732689754272,0.02464297600701,-0.082391126589023,0.080012239034191,-0.01544055367221
-0.997917666434405,0.021767641243054,-0.072098510758658,0.066211820036719,-0.014518909959689,0.023400762405949,-0.08267898124011,0.080897708059247,-0.011659537796238
-0.973277724053308,0.016556766432573,-0.073338995574157,0.064184791293043,-0.011224470528987,0.02211508991136,-0.082930443181946,0.08161084243156,-0.007857675696565
-0.948637781672212,0.011476209070931,-0.074551202976506,0.062086007465802,-0.007850225497645,0.020784390766506,-0.083145584772817,0.082150466146146,-0.004042256565204
-0.923997839291116,0.006553141151919,-0.075728214425117,0.059935004791538,-0.004398139835077,0.019407014790051,-0.08332451049738,0.082515720980305,-0.000220537358213
-0.899357896910019,0.001811219612614,-0.076863502950086,0.05775019145605,-0.000871439954605,0.017981223465049,-0.083467357032666,0.082706052803584,0.00360026038924
-0.874717954528923,-0.002729728075685,-0.07795094473396,0.055548800010186,0.002725322012802,0.016505181333677,-0.083574292457778,0.082721215527378,0.007412986137493
-0.850078012147826,-0.007053922281515,-0.078984820948857,0.053346878595702,0.006386233286404,0.014976950229836,-0.083645515249329,0.082561254955869,0.011210560158378
-0.82543806976673,-0.011149781829881,-0.079959816230382,0.051159334912925,0.010104087934967,0.013394474798129,-0.083681255994195,0.082226510258628,0.014986011502826
-0.800798127385633,-0.015009960528369,-0.080871009625523,0.049000000476122,0.013870476393986,0.011755579002735,-0.083681775320583,0.081717598386381,0.018732473964151
-0.776158185004537,-0.018631320639993,-0.081713873016631,0.046881730070172,0.017675978961176,0.010057945143476,-0.08364737090967,0.081035413867215,0.022443229722131
-0.751518242623441,-0.022014792350591,-0.082484265536256,0.044816495315356,0.021510357954031,0.008299108424637,-0.083578379605415,0.08018111369482,0.026111708234796
-0.726878300242344,-0.025165178539196,-0.083178434426261,0.042815484370007,0.025362817887994,0.006476437569874,-0.083475184349363,0.079156118973886,0.029731525651394
-0.702238357861248,-0.028090871029982,-0.083793018775774,0.040889175131632,0.029222245543094,0.004587121365057,-0.083338222583943,0.077962098465556,0.033296489827968
-0.677598415480151,-0.030803522631993,-0.084325052467016,0.039047388434765,0.033077471061329,0.002628153448098,-0.083167991418015,0.076600972645967,0.036800633720385
-0.652958473099055,-0.033317659981704,-0.084771971216197,0.037299298971914,0.036917489188821,0.000596313793644,-0.082965058830103,0.075074894314489,0.04023822340895
-0.628318530717959,-0.035650272058555,-0.085131611831869,0.035653411687796,0.040731667930067,-0.001511846590898,-0.082730067338035,0.073386250298345,0.04360378908693
-0.603678588336862,-0.037820361453232,-0.08540220781312,0.034117487040599,0.044509891845361,-0.003700021851282,-0.082463740038474,0.071537639060489,0.04689212661201
-0.579038645955766,-0.039848496322312,-0.085582371614789,0.03269843115076,0.048242678046469,-0.005972164783031,-0.082166877347403,0.069531868774072,0.050098319961486
-0.55439870357467,-0.041756346598222,-0.085671072669789,0.031402142804756,0.051921225546848,-0.008332498605416,-0.081840357860156,0.067371933341213,0.053217737139793
-0.529758761193573,-0.043566234747175,-0.085667595454564,0.030233332635885,0.055537427754487,-0.010785516442505,-0.081485124331615,0.065061012006385,0.05624603700573
-0.505118818812476,-0.045300699084503,-0.08557149909773,0.029195318861446,0.059083836564375,-0.013335985555302,-0.081102179958018,0.062602446530136,0.059179158341072
-0.48047887643138,-0.046982075188473,-0.085382546175871,0.028289806294945,0.062553572015024,-0.01598891789921,-0.080692555154822,0.059999750396087,0.062013294780246
-0.455838934050284,-0.048632112793989,-0.085100639105368,0.027516667161837,0.065940204564067,-0.018749548576757,-0.080257287310751,0.057256595155386,0.064744855921657
-0.431198991669187,-0.050271615864682,-0.084725724795207,0.026873727163856,0.069237584882539,-0.021623264873736,-0.079797363313791,0.054376833738148,0.067370401198354
-0.406559049288091,-0.051920120997297,-0.084257703152463,0.02635657261261,0.072439645688762,-0.024615529833974,-0.079313664918,0.051364502606593,0.069886545327271
-0.381919106906994,-0.053595602133314,-0.083696299039675,0.025958381162035,0.075540145753348,-0.027731746223951,-0.078806865245634,0.048223861173407,0.072289819284632
-0.357279164525898,-0.055314208889457,-0.08304093326846,0.025669791245356,0.078532379074469,-0.030977099838114,-0.078277316111598,0.044959413016479,0.074576486604909
-0.332639222144802,-0.057090019060351,-0.082290549729803,0.02547880787872,0.081408813725807,-0.034356326191054,-0.077724873205834,0.041575966189036,0.07674229583875
-0.307999279763705,-0.058934822298934,-0.08144344777718,0.02537076504994,0.084160709970612,-0.037873456041933,-0.077148714706675,0.038078674620483,0.078782194745255
-0.283359337382609,-0.060857894708758,-0.080497063578091,0.025328326736344,0.086777650710498,-0.041531466534627,-0.076547087510477,0.034473124295123,0.080689964288637
-0.258719395001513,-0.062865804824798,-0.079447769739945,0.025331555583293,0.089247075976807,-0.045331924051774,-0.075917060584793,0.030765400378306,0.082457836212919
-0.234079452620416,-0.064962208497219,-0.078290642633026,0.025358030003755,0.091553760316658,-0.04927454547755,-0.075254225847493,0.026962202496349,0.084076058766308
-0.209439510239319,-0.06714767771382,-0.077019275121736,0.025383037863665,0.093679343534149,-0.053356772967847,-0.074552436630615,0.023070944044738,0.085532491535507
-0.184799567858223,-0.069419550014373,-0.075625606122003,0.025379837027479,0.09560189645459,-0.057573323184631,-0.073803548901919,0.019099893633909,0.086812230530496
-0.160159625477127,-0.071771836258797,-0.074099840356382,0.025320003537317,0.097295623406317,-0.061915796554999,-0.072997250635023,0.015058299736173,0.087897338450705
-0.13551968309603,-0.07419520446562,-0.072430444976149,0.0251738654939,0.098730717906694,-0.066372341525145,-0.072120962615321,0.010956543724642,0.088766708708253
-0.110879740714934,-0.076677076221247,-0.070604294587874,0.024911041540921,0.09987347443898,-0.070927455543127,-0.071159893874005,0.006806262611509,0.089396137638112
-0.086239798333838,-0.079201850647864,-0.068606942537622,0.024501074732654,0.100686659934033,-0.075561915291787,-0.070097226680585,0.002620480806595,0.08975862000928
-0.061599855952741,-0.081751285313729,-0.066423072692932,0.023914168803521,0.101130225847304,-0.080252910725904,-0.068914498473251,-0.001586312885993,0.089824922021026
-0.036959913571645,-0.084305027339512,-0.064037081470375,0.023121999172439,0.101162312097127,-0.084974350590842,-0.067592126631266,-0.005798103599427,0.089564401007294
-0.012319971190548,-0.086841284225718,-0.061433801755443,0.022098577972834,0.100740551020749,-0.089697371642592,-0.066110100398035,-0.009997363613951,0.08894606298661
0.012319971190548,-0.089337608820972,-0.05859929902555,0.020821134528819,0.09982358622349,-0.094390999639428,-0.0644487654517,-0.014165102280338,0.087939794247876
0.036959913571645,-0.091771730228411,-0.055521706434716,0.01927096105921,0.098372726758998,-0.099022931322893,-0.062589677040661,-0.018280997388487,0.086517684740233
0.061599855952741,-0.094122391998671,-0.052192015112536,0.017434175891702,0.096353617938955,-0.103560371874504,-0.060516431525962,-0.022323568475086,0.084655351851598
0.086239798333838,-0.096370112784037,-0.048604779480206,0.015302352560623,0.093737824141614,-0.107970874083801,-0.058215440664213,-0.026270423728259,0.082333164549466
0.110879740714934,-0.098497824237426,-0.044758660274538,0.012872974741118,0.090504197366379,-0.112223101859026,-0.055676559698836,-0.030098530985181,0.07953727271647
0.13551968309603,-0.100491335468591,-0.04065680396844,0.010149697420634,0.086639989736294,-0.116287496237165,-0.052893570030502,-0.033784543161358,0.076260398357455
0.160159625477127,-0.102339592434629,-0.036307009564716,0.007142398068941,0.082141612804109,-0.120136774426398,-0.049864450618897,-0.037305119191912,0.07250232300453
0.184799567858223,-0.104034727607591,-0.031721723503778,0.003867033372922,0.077015073549397,-0.123746284841149,-0.046591480646593,-0.040637273147664,0.068270093790296
0.209439510239319,-0.105571910145363,-0.026917854966787,0.000345321987785,0.071276055089633,-0.127094187000837,-0.043081147996643,-0.043758694520023,0.063577941033525
0.234079452620416,-0.106949017822969,-0.021916475500454,-0.003395706404183,0.064949716549258,-0.130161501401761,-0.039343930463003,-0.046648071478028,0.058446970243953
0.258719395001513,-0.108166171962356,-0.016742415944102,-0.007324254966795,0.058070224923473,-0.132932030395224,-0.035393949490355,-0.049285369711363,0.052904658918888
0.283359337382609,-0.109225173796105,-0.011423831824256,-0.011404345482998,0.050680120640622,-0.135392209261278,-0.031248575487736,-0.051652101104882,0.04698424429329
0.307999279763705,-0.110128878073285,-0.005991730488213,-0.015596417704456,0.042829507447694,-0.137530880569036,-0.02692797107816,-0.053731538696004,0.040724010649408
0.332639222144802,-0.110880564009977,-0.000479528231227,-0.019857892352633,0.034575190351398,-0.139339069975142,-0.022454656519784,-0.055508920323404,0.034166576332248
0.357279164525898,-0.111483314935407,0.005077400842845,-0.024143696090152,0.025979709656562,-0.140809727282224,-0.017853056774278,-0.056971595324733,0.027358146180133
0.381919106906994,-0.111939469260615,0.010642129193813,-0.028406715904231,0.017110397296726,-0.141937512643401,-0.013149107725941,-0.058109162297525,0.0203478246513
0.406559049288091,-0.112250148822749,0.016176586548043,-0.032598204252763,0.008038388930113,-0.142718585924406,-0.008369869576946,-0.058913556500447,0.013186936102335
0.431198991669187,-0.112414903330379,0.021641950622893,-0.036668136806717,-0.001162325386915,-0.143150452668359,-0.003543195968316,-0.05937912878587,0.005928406639897
0.455838934050284,-0.112431485885724,0.026999067441684,-0.040565556960482,-0.010415869350614,-0.143231839737333,0.00130259056577,-0.05950268334354,-0.001373843658139
0.48047887643138,-0.112295774785429,0.032208881848435,-0.044238926421977,-0.019645404756407,-0.142962632893561,0.006138982287936,-0.059283508303068,-0.008665462099141
0.505118818812476,-0.112001846074371,0.037232924142942,-0.04763652643214,-0.028774078436838,-0.142343850229376,0.010937581923099,-0.058723370382912,-0.015892237565834
0.529758761193573,-0.11154220418703,0.042033825545766,-0.050706929721575,-0.037725931882948,-0.141377685792503,0.01567037725449,-0.057826505908453,-0.023000650192948
0.55439870357467,-0.110908152217999,0.046575902738088,-0.053399584436748,-0.046426860000011,-0.140067584816445,0.020310053663857,-0.056599575542041,-0.02993846907872
0.579038645955766,-0.110090297883789,0.050825770672171,-0.055665512840367,-0.054805552315704,-0.138418384588334,0.024830307645426,-0.055051613348341,-0.036655351039357
0.603678588336862,-0.109079171457437,0.054753000965952,-0.057458137280024,-0.062794483234069,-0.136436488845785,0.029206205605432,-0.053193939840063,-0.043103493645568
0.628318530717959,-0.107865915911922,0.058330790353561,-0.058734222615379,-0.070330908679649,-0.134130079656608,0.033414563067722,-0.051040059712521,-0.049238311839758
0.652958473099055,-0.10644303751401,0.061536627598544,-0.059454906878833,-0.077357887435129,-0.131509356766139,0.037434359894732,-0.048605524248243,-0.055019150233204
0.677598415480151,-0.104805145816478,0.064352924732865,-0.059586786125668,-0.083825288939166,-0.128586773666933,0.04124716940719,-0.045907767587537,-0.060410003070153
0.702238357861248,-0.10294967466526,0.066767585347767,-0.059102993932473,-0.089690767177361,-0.125377266862988,0.044837595298613,-0.042965905483102,-0.065380224433908
0.726878300242344,-0.10087750595065,0.06877446887111,-0.057984218451597,-0.094920633743063,-0.12189843569935,0.04819368065503,-0.039800504000157,-0.069905177952862
0.751518242623441,-0.098593481469848,0.070373718497817,-0.056219583383299,-0.099490587942173,-0.118170658869542,0.051307268907421,-0.036433310807259,-0.073966792470373
0.776158185004537,-0.096106726734719,0.071571916822506,-0.05380733373,-0.1033862233228,-0.11421709911211,0.054174274784336,-0.032886959538518,-0.077553961850202
0.800798127385633,-0.093430794472586,0.07238203328949,-0.050755252385,-0.10660324775306,-0.110063596701002,0.05679483045871,-0.02918464800382,-0.080662738413359
0.82543806976673,-0.090583550266491,0.072823158835184,-0.047080779516796,-0.10914737685721,-0.105738390884135,0.059173286398349,-0.025349798594424,-0.08329629011964
0.850078012147826,-0.087586856510991,0.07291999505543,-0.042810780325212,-0.111033830654853,-0.10127171461514,0.061318023937428,-0.021405717074685,-0.085464562701078
0.874717954528923,-0.084465993961603,0.072702136645505,-0.037980985012611,-0.11228646674564,-0.09669520738026,0.063241096017021,-0.017375254235995,-0.087183672050321
0.899357896910019,-0.081248919774276,0.07220315337402,-0.032635100691594,-0.112936549537173,-0.092041230583261,0.064957685401432,-0.013280494939837,-0.088475021053211
0.923997839291116,-0.077965350548874,0.071459541491817,-0.026823664820447,-0.113021245217853,-0.087342072840861,0.066485425997701,-0.009142479083291,-0.08936420671632
0.948637781672212,-0.074645782849949,0.070509592255993,-0.020602693583504,-0.112581929950806,-0.082629139705587,0.067843620448985,-0.004980974325159,-0.089879781655113
0.973277724053308,-0.071320476356104,0.06939226046355,-0.014032223338215,-0.11166242765478,-0.077932151805033,0.069052415839295,-0.000814305044197,-0.090051954562516
0.997917666434405,-0.068018511011223,0.068146091627841,-0.007174821254621,-0.110307303868579,-0.073278444460733,0.070131990343076,0.003340751156337,-0.089911325374993
1.0225576088155,-0.064766928764027,0.066808288686324,-0.000094167646804,-0.108560339403549,-0.068692377398191,0.071101820947931,0.007469007098768,-0.089487746776652
1.0471975511966,-0.061590057721047,0.065413939772367,0.007146240610259,-0.106463255175258,-0.064194937810527,0.071980058271981,0.011556842223231,-0.088809367278251
1.07183749357769,-0.058508984595859,0.063995456502346,0.014484192741972,-0.104054764371739,-0.059803499805915,0.072783059055046,0.015592134447582,-0.087901913086045
1.09647743595879,-0.055541233665419,0.062582205150431,0.021859660028199,-0.101369959187341,-0.055531789843666,0.073525070837308,0.019564142660837,-0.086788217658811
1.12111737833989,-0.052700592686904,0.061200334078437,0.029215460544595,-0.098440025061904,-0.051389996245457,0.074218079682152,0.023463368292482,-0.085487991416146
1.14575732072098,-0.049997098390366,0.059872757554178,0.036497711370252,-0.095292254142373,-0.047385026976137,0.074871797357799,0.027281395984517,-0.084017816770473
1.17039726310208,-0.04743711895626,0.058619269021117,0.043656082886037,-0.091950284313368,-0.043520851671535,0.075493767323239,0.03101073742521,-0.082391309278717
1.19503720548318,-0.045023532242308,0.057456732473331,0.050643895994832,-0.088434513451013,-0.039798918142805,0.076089552650986,0.034644676353221,-0.080619414319494
1.21967714786427,-0.042755933445062,0.056399332852559,0.057418084476169,-0.084762619170651,-0.036218573794763,0.076662988266198,0.038177136581256,-0.078710782879946
1.24431709024537,-0.040630896358485,0.055458830698539,0.063939075585378,-0.080950119773881,-0.032777508554411,0.077216450110939,0.041602558609755,-0.076672183602711
1.26895703262647,-0.038642219351187,0.054644827870869,0.070170602082074,-0.077010948799878,-0.029472141005934,0.077751145548506,0.044915810610566,-0.074508927234548
1.29359697500756,-0.036781204975922,0.053964995804564,0.07607949770323,-0.072957982565916,-0.026297992713225,0.07826737695686,0.048112106924384,-0.072225263019622
1.31823691738866,-0.035036917477333,0.053425284967263,0.081635483211435,-0.068803509907699,-0.023249984624155,0.078764791358649,0.051186959050011,-0.069824734202985
1.34287685976976,-0.033396466714474,0.053030087090054,0.086810977108709,-0.064559622578497,-0.020322704028401,0.079242585558261,0.054136129514942,-0.067310482922542
1.36751680215085,-0.031845279435283,0.052782377085624,0.091580929273019,-0.060238526291991,-0.017510596869509,0.079699686123297,0.05695561030586,-0.064685498341132
1.39215674453195,-0.030367404774206,0.052683809323695,0.095922703799811,-0.055852763739943,-0.01480813710307,0.080134878497378,0.059641597167396,-0.061952808758392
1.41679668691304,-0.028945805203882,0.052734806582812,0.099815995013493,-0.051415369352012,-0.012209923580062,0.080546917565537,0.062190484288334,-0.059115628180154
1.44143662929414,-0.027562692631894,0.052934604270224,0.103242802839699,-0.04693992716782,-0.009710778677188,0.080934582673477,0.064598844349866,-0.056177442301068
1.46607657167524,-0.026199835884993,0.053281306651697,0.106187432003402,-0.042440591018006,-0.007305775677279,0.081296732065081,0.066863429491428,-0.053142076467092
1.49071651405633,-0.024838911622533,0.053771905983564,0.1086365434735,-0.037932016722691,-0.004990289328574,0.081632308302847,0.068981151100991,-0.050013713843518
1.51535645643743,-0.023461815976282,0.054402321917892,0.110579220424801,-0.033429268990921,-0.002759985591915,0.081940353545478,0.070949081791095,-0.046796909109392
1.53999639881853,-0.022051001859151,0.055167413709925,0.112007071797564,-0.028947657506994,-0.000610840486133,0.082219988182765,0.07276443681302,-0.043496570450563
1.56463634119962,-0.020589767452631,0.056061018299788,0.112914337572472,-0.024502554978917,0.001460888745485,0.08247040706026,0.074424578215634,-0.040117944524013
1.58927628358072,-0.019062557066324,0.057075966707435,0.113298017765035,-0.020109158100657,0.00345865625931,0.082690846791942,0.075927000265443,-0.036666579562129
1.61391622596182,-0.017455195889858,0.058204139711354,0.113157984688235,-0.015782259535803,0.005385669699877,0.082880585620786,0.077269342174428,-0.033148310117419
1.63855616834291,-0.015755136676133,0.059436499491081,0.11249711144476,-0.011535966444095,0.007244881951998,0.083038911827365,0.078449380536112,-0.029569214060418
1.66319611072401,-0.013951623221162,0.060763169810743,0.111321367751394,-0.00738346114932,0.009039040564863,0.083165134376343,0.079465054180722,-0.025935603410775
1.68783605310511,-0.012035863876478,0.062173490592145,0.109639921572744,-0.003336722483053,0.010770678520664,0.083258558477345,0.080314465183372,-0.022253981775536
1.7124759954862,-0.010001120083881,0.063656123157991,0.107465196001704,0.000593685448259,0.01244215952381,0.083318503909714,0.080995911381497,-0.018531035389644
1.7371159378673,-0.007842792813854,0.065199137811179,0.104812915573331,0.004398821705813,0.014055674569546,0.08334429567722,0.081507895971173,-0.014773604266033
1.76175588024839,-0.005558436833603,0.066790142140859,0.101702106569357,0.008071506272192,0.015613278598712,0.083335286492927,0.081849162779323,-0.01098866957055
1.78639582262949,-0.003147763556027,0.06841639125078,0.098155079337188,0.011606428808961,0.017116890282995,0.083290853429579,0.082018709977824,-0.007183326296154
1.81103576501059,-0.000612580752748,0.070064933365884,0.09419736205295,0.015000178732687,0.018568325604828,0.083210422908662,0.082015825407367,-0.003364766500732
1.83567570739168,0.002043274554194,0.071722733933262,0.089857613901845,0.018251235108295,0.019969295620635,0.083093470575967,0.081840098861622,0.00045974915261
1.86031564977278,0.00481405862449,0.07337682944012,0.08516749089069,0.021359876093964,0.021321439806681,0.082939550024617,0.081491456750736,0.004282907840985
1.88495559215388,0.007692241160748,0.075014450615446,0.080161493573967,0.024328059197371,0.022626323160647,0.082748293345566,0.080970171010739,0.008097374589994
1.90959553453497,0.010668663623239,0.076623161549268,0.074876772351326,0.027159245357454,0.023885462531417,0.082519433366311,0.080276888002783,0.011895818907957
1.93423547691607,0.013732696364734,0.078190969910927,0.069352905064864,0.029858190244881,0.025100328766675,0.08225280608432,0.079412631985238,0.015670936683606
1.95887541929717,0.016872407869304,0.079706437338384,0.063631634971799,0.032430715155924,0.026272362217475,0.081948363976028,0.078378822499287,0.019415481469528
1.98351536167826,0.020074732011019,0.081158758819945,0.057756572999907,0.034883453113685,0.027402975529014,0.081606173113361,0.077177267887859,0.023122279347765
2.00815530405936,0.023325631941207,0.08253783465422,0.051772855879097,0.037223601065361,0.028493563554007,0.081226416406775,0.075810169417927,0.026784257281881
2.03279524644045,0.026610251822731,0.083834306343513,0.045726762129507,0.039458670029209,0.029545497348936,0.080809376992703,0.074280099634263,0.030394457870252
2.05743518882155,0.029913065990059,0.085039591313356,0.039665272452047,0.04159624467449,0.030560133676399,0.080355434704722,0.072589995030512,0.03394605724078
2.08207513120265,0.033218006084628,0.086145881357544,0.033635584856544,0.043643762505539,0.031538801775505,0.079865039974678,0.070743121701814,0.037432376108716
2.10671507358374,0.036508585542504,0.08714614589584,0.027684573125922,0.045608312222831,0.0324828098172,0.079338704771715,0.068743061240766,0.040846893388301
2.13135501596484,0.039768007958855,0.088034108937684,0.021858200494497,0.047496457009622,0.033393433228875,0.078776976800687,0.066593673643936,0.044183250332251
2.15599495834594,0.04297926996342,0.088804233704622,0.016200889522777,0.049314095622329,0.034271916177652,0.078180428549059,0.064299082694882,0.047435268276694
2.18063490072703,0.046125261765563,0.089451693338836,0.010754860069018,0.051066343776563,0.035119463594058,0.077549637259581,0.061863643751825,0.050596950451122
2.20527484310813,0.049188869373019,0.089972358387151,0.005559446907044,0.052757452344672,0.035937246364828,0.076885184016238,0.059291936482152,0.053662495034366
2.22991478548923,0.052153077115154,0.09036276854455,0.00065042400897,0.05439075919192,0.036726389959495,0.076187637693189,0.056588739461073,0.056626302580566
2.25455472787032,0.055001093120782,0.09062013044801,-0.003940655004469,0.05596866197757,0.037487988693806,0.075457565203047,0.053759033288653,0.059482981796652
2.27919467025142,0.057716473838728,0.0907422917148,-0.00818705766909,0.05749263849764,0.038223089429905,0.074695515466513,0.050807979263157,0.06222736306704
2.30383461263251,0.060283286163892,0.090727745291747,-0.012067411029067,0.05896326866515,0.038932708048637,0.073902034206402,0.047740927787644,0.064854498070773
2.32847455501361,0.062686274227777,0.090575607758144,-0.01556613137141,0.060380295236785,0.03961781419594,0.073077650653322,0.044563400022437,0.067359664694027
2.35311449739471,0.064911058987248,0.090285619387788,-0.018673740642118,0.061742688093201,0.040279341282855,0.072222887731075,0.04128109583824,0.069738365702453
2.3777544397758,0.066944348039509,0.089858118367835,-0.021387038518449,0.063048730408527,0.040918172846216,0.07133824654738,0.037899876174752,0.0719863264973
2.4023943821569,0.068774167213524,0.089294034790352,-0.023709134742239,0.064296099342949,0.041535149587979,0.070424213409882,0.034425769105597,0.074099488361369
2.427034324538,0.070390086817593,0.088594855950216,-0.025649321761707,0.065481962494554,0.042131050566494,0.069481239427867,0.030864949950212,0.076074005749509
2.45167426691909,0.071783459042024,0.087762618065083,-0.027222811748801,0.066603048020791,0.042706604914626,0.06850975050827,0.027223748304095,0.077906230901932
2.47631420930019,0.072947621001937,0.086799865564236,-0.028450324425016,0.067655738066719,0.043262470090251,0.067510124901836,0.023508626373874,0.07959271647956
2.50095415168129,0.073878088147738,0.085709640774931,-0.029357567308083,0.06863612910126,0.043799245520173,0.066482704597051,0.019726186261018,0.08113020649006
2.52559409406238,0.074572694839296,0.084495449587478,-0.029974608534568,0.069540105880926,0.044317458846127,0.065427780894413,0.015883149187077,0.082515641770045
2.55023403644348,0.075031691578675,0.083161253567313,-0.030335180955529,0.070363397656738,0.04481757639135,0.064345608001032,0.011986360276517,0.083746168550453
2.57487397882457,0.075257787207996,0.0817114492057,-0.030475932775445,0.071101631197608,0.045300004686241,0.063236402680129,0.008042770585491,0.08481914678113
2.59951392120567,0.075256123135843,0.080150864449468,-0.030435651137325,0.071750388537428,0.045765101753589,0.062100362602743,0.004059439288749,0.085732176971912
2.62415386358677,0.075034192980082,0.078484741122231,-0.030254479139625,0.072305260268135,0.0462131853405,0.060937672335248,0.000043514826713,0.086483121862283
2.64879380596786,0.074601695640957,0.076718731322879,-0.0299731490112,0.072761900382171,0.04664454976373,0.059748528388149,-0.003997764768249,0.087070139525889
2.67343374834896,0.07397033844422,0.074858871536378,-0.02963224378523,0.073116079214001,0.047059474906429,0.058533148090981,-0.008057093841281,0.087491708872777
2.69807369073006,0.073153585842116,0.072911560354298,-0.029271502927265,0.073363737820832,0.047458242272405,0.057291793092754,-0.012127100716215,0.087746662344355
2.72271363311115,0.072166380149387,0.070883509926927,-0.028929183912146,0.07350103213488,0.047841145394172,0.056024776940785,-0.016200371204891,0.087834200817639
2.74735357549225,0.071024816434301,0.068781686772107,-0.028641481850927,0.073524390198252,0.048208493333735,0.054732475879246,-0.020269454527556,0.087753924096395
2.77199351787335,0.069745824608593,0.066613234381483,-0.028442028885193,0.073430533703754,0.048560622247746,0.053415333681191,-0.024326886342259,0.087505822693087
2.79663346025444,0.068346816088562,0.06438537865771,-0.028361458453017,0.073216523296089,0.048897887857448,0.05207386178418,-0.028365196723386,0.087090294876885
2.82127340263554,0.066845360373103,0.062105319223804,-0.028427057319704,0.072879767708747,0.04922066901938,0.050708634344374,-0.032376933224803,0.086508126003398
2.84591334501664,0.065258851599218,0.059780114897033,-0.028662491434041,0.072418048231418,0.049529359578272,0.049320284663997,-0.036354667159438,0.085760487570778
2.87055328739773,0.063604212472108,0.057416558090167,-0.029087617631094,0.071829523928256,0.049824361399553,0.04790949118117,-0.040291018167534,0.084848914722095
2.89519322977883,0.061897612179454,0.055021060651923,-0.029718372499154,0.07111273885125,0.050106078949772,0.046476974921912,-0.04417865799106,0.083775294011098
2.91983317215993,0.060154227528886,0.052599537050116,-0.030566740234658,0.070266620537234,0.050374910647543,0.045023485536287,-0.048010334139796,0.082541838997146
2.94447311454102,0.058388024540966,0.050157306420929,-0.031640787206814,0.069290487812634,0.050631241082987,0.043549797986405,-0.051778873159027,0.081151081650781
2.96911305692212,0.056611597056262,0.047699004794064,-0.032944767417584,0.068184045040279,0.050875438884484,0.04205670322996,-0.055477201356538,0.079605847189904
2.99375299930322,0.054836022229146,0.04522851912623,-0.034479278551812,0.06694739524677,0.051107847441539,0.040545005192065,-0.05909834888343,0.077909252015044
3.01839294168431,0.053070776172664,0.042748938860637,-0.036241474229367,0.065581036866392,0.051328784323748,0.039015514020093,-0.062635470155619,0.076064682559693
3.04303288406541,0.051323671362859,0.040262537064986,-0.038225312967473,0.064085870141935,0.051538539250961,0.037469050115262,-0.066081847514264,0.074075788593166
3.0676728264465,0.049600844011181,0.037770763014937,-0.040421839769736,0.062463206020068,0.051737370300678,0.035906435191713,-0.069430915777443,0.071946472819038
3.0923127688276,0.047906772078273,0.035274269748617,-0.042819490939751,0.060714772057861,0.051925510653959,0.034328499477644,-0.072676268652692,0.069680884863025
3.1169527112087,0.04624433543445,0.032772952295565,-0.045404415276784,0.058842724157441,0.052103167375435,0.03273607407256,-0.075811690089982,0.067283415940972
3.14159265358979,0.0446149008391,0.030266019163848,-0.048160802650365,0.056849652151254,0.052270529217752,0.031129999122465,-0.07883116846497,0.064758696966097


==> data/kdv_snapshots.csv <==
x,T20,POD_T20,MPOD_T20,MAM_T20,T100,POD_T100,MPOD_T100,MAM_T100
-3.14159265358979,1.02632010705436,1.63986239657977,1.25160575715411,0.867526879215503,1.04620414972056,4.06489227431064,0.964282863336939,0.576809314415688
-3.1169527112087,1.02522709524425,1.62930069512071,1.26601273712573,0.871706392748991,1.05284602512664,4.33498422671821,0.968885973149286,1.45914256021352
-3.0923127688276,1.024019904962,1.60365871738651,1.27433155729912,0.878810299595768,1.06062276683718,4.58811752717216,0.971802212392723,2.33735571970597
-3.0676728264465,1.02272386157464,1.5636415047477,1.27718254227874,0.890159984204786,1.0697033514094,4.8202393641333,0.968681593771479,3.18343217523881
-3.04303288406541,1.02134188287533,1.51027879344879,1.27536983614842,0.906839771091684,1.08027246100495,5.02732357651114,0.955416985504524,3.97003628827041
-3.01839294168431,1.01989902068831,1.44489784569604,1.26979176150999,0.929556433530932,1.09253595551547,5.20544994267662,0.928650595476216,4.67146893332606
-2.99375299930322,1.01840428734108,1.36908804569201,1.26134970191922,0.958525772141207,1.1067291157425,5.35088317657805,0.886216496917745,5.26461965078564
-2.96911305692212,1.01688083339502,1.28466131187068,1.25086668895699,0.993396670831289,1.12311784460092,5.46015251637412,0.827477220051912,5.72985888310053
-2.94447311454102,1.0153300536556,1.19360649061049,1.23901885277019,1.03322145686942,1.14200707542032,5.53012749914288,0.753524296683472,6.05186417966996
-2.91983317215993,1.01377052232621,1.09804162711507,1.22628733529655,1.07647599922871,1.16374635535029,5.55809118328476,0.667222978309578,6.2203214527096
-2.89519322977883,1.01220182775364,1.00016252872703,1.21293154853441,1.12113081557735,1.18874508238625,5.54180635525165,0.573093898197143,6.23049920069163
-2.87055328739773,1.01064017531582,0.902191291705068,1.19898828753965,1.16477038711022,1.2174748066435,5.47957614564772,0.477033949574516,6.08364209982643
-2.84591334501664,1.00908382088546,0.806323555579055,1.18429340366996,1.20475348175324,1.2504820670711,5.37029506130067,0.385898108787964,5.78719074446072
-2.82127340263554,1.00754807065874,0.714678644500512,1.16852600003511,1.23840253520947,1.28839343869118,5.21349206747009,0.306977550612497,5.35478214290576
-2.79663346025444,1.00603077606747,0.629250746558816,1.15126657093183,1.26320754876137,1.33193661055571,5.00936218022943,0.247416769661214,4.80604988723379
-2.77199351787335,1.00455069962892,0.551864931551503,1.13206721112712,1.27702936151835,1.38194283062889,4.75878847082629,0.213616605410154,4.16618917737397
-2.74735357549225,1.00311356197869,0.484135667196424,1.1105234595897,1.27828578899753,1.43936339169118,4.46335101167307,0.210670642432438,3.46532261486186
-2.72271363311115,1.00174256041891,0.427432163374101,1.08634526257339,1.26610691025153,1.50527455981096,4.12532523330928,0.241884366816308,2.7376465738737
-2.69807369073006,1.00044348078636,0.382848626901008,1.05941649916913,1.24044377446049,1.58090743409992,3.74766648250514,0.30842357790214,2.02041044312983
-2.67343374834896,0.999242104907009,0.351182446269331,1.02984056207142,1.20212140423952,1.66765630229385,3.33398360315707,0.409124420673546,1.35272220497328
-2.64879380596786,0.998151522252553,0.332917523550374,0.997963654311974,1.15282845106946,1.76710334536435,2.88849865321059,0.540482384415216,0.774248736525217
-2.62415386358677,0.997200798229552,0.328216627167803,0.96437909856874,1.09504465857861,1.88102394462798,2.41599579708559,0.696827285303134,0.323818707672479
-2.59951392120567,0.996399752914235,0.336919541808314,0.929906137002185,1.03190743601486,2.01142324778375,1.92175717160743,0.870673490137495,0.038010476070244
-2.57487397882457,0.995771099556579,0.35855088033723,0.895550502102429,0.967026360855885,2.16055048367033,1.41148928896235,1.0532301790596,-0.05026129666049
-2.55023403644348,0.99531766830078,0.392332899003192,0.862442540397479,0.904255201547518,2.33093273891201,0.891238244541674,1.23502903191968,0.086928485880851
-2.52559409406238,0.995052504897132,0.43720727949264,0.831765342160676,0.847440356771906,2.52537676042832,0.367297655727572,1.4066256115478,0.471292033764631
-2.50095415168129,0.994969390630764,0.491861496299477,0.804672856060508,0.800161398911543,2.74699943702816,-0.153891682985586,1.55931649616388,1.11729507539137
-2.47631420930019,0.995072918682813,0.554762870965451,0.782209566533272,0.765483500385608,2.99922979653053,-0.66584651090166,1.68582334464048,2.03132142060691
-2.45167426691909,0.995345522259928,0.624195718084603,0.765232466589983,0.745737326367751,3.28583149115413,-1.16215007613694,1.7808884371597,3.21110994717603
-2.427034324538,0.995776151942946,0.698304523654699,0.754347436911009,0.742344457661144,3.6108778450717,-1.63656185011549,1.84173874730289,4.64545821422152
-2.4023943821569,0.996336239138632,0.775137938259312,0.749860086656314,0.755701478847643,3.9787436424239,-2.08312712772259,1.86837252504732,6.31424989014951
-2.3777544397758,0.997010361079639,0.852697034258642,0.751751572543849,0.785133172846509,4.39405012425198,-2.49628323691909,1.86365307978229,8.18877954844324
-2.35311449739471,0.997766557112334,0.928982234513352,0.759674429009331,0.828917386755983,4.86162065799637,-2.87096122259439,1.83319614047319,10.232410512977
-2.32847455501361,0.99858289815253,1.00204244232691,0.772975359158573,0.884382161688885,5.38636568933209,-3.20267968148681,1.78506760802083,12.4015136956124
-2.30383461263251,0.999425756686437,1.07002051066342,0.790737233705598,0.948068025502737,5.97316090653158,-3.48762977773566,1.72930521190121,14.6466989525902
-2.27919467025142,1.00027747054259,1.13119818225266,0.811843195507197,1.0159471022246,6.62664433270471,-3.72274881806224,1.67730514052685,16.9142646406383
-2.25455472787032,1.00110844867992,1.18403563112193,0.835052776675074,1.08368307592633,7.35099843412855,-3.9057812240885,1.64111597894539,19.1478547354093
-2.22991478548923,1.00190053272077,1.22720895573501,0.859089063630569,1.14691452341348,8.1496319268014,-4.03532510781823,1.63270473757578,21.2902302623988
-2.20527484310813,1.00262749878863,1.25964019451333,0.882723868099215,1.20154061530902,9.02483406961034,-4.11086341816359,1.66324326096149,23.2851282910922
-2.18063490072703,1.00327943963318,1.28052352449362,0.904860573838736,1.24399087045204,9.97732604690051,-4.13277889714113,1.74247600583542,25.0791045793051
-2.15599495834594,1.00383626930157,1.28934257251477,0.924602523104478,1.27145962977861,11.0057971647229,-4.10235230180121,1.87820654020891,26.623329651005
-2.13135501596484,1.00428615830245,1.28588306782955,0.941307347463899,1.28209024050317,12.1063623350511,-4.02174374779418,2.07595061569978,27.8752344409587
-2.10671507358374,1.00460824510385,1.27023634151789,0.954617325281102,1.27509380382479,13.2720544487402,-3.89395704799445,2.33877517661129,28.7999802326388
-2.08207513120265,1.00479599819264,1.24279734421151,0.964467730428056,1.25079642551788,14.4923108213153,-3.72278801323688,2.66733603070018,29.3716610996028
-2.05743518882155,1.0048352289091,1.20425360537361,0.971069494240186,1.21061151340497,15.7525949714798,-3.51275690709128,3.06009799462805,29.5742289357007
-2.03279524644045,1.00471756134265,1.1555690348116,0.974872181163895,1.15694179578101,17.0341406244734,-3.26902684564258,3.51371917964514,29.4020700576351
-2.00815530405936,1.00442435712385,1.09795930725037,0.9765053622916,1.09301631591569,18.3139861425789,-2.99730876631804,4.02355694641039,28.8602465547251
-1.98351536167826,1.00395002336185,1.03286360242101,0.976708545778723,1.02267595668511,19.5652835306978,-2.70375522255653,4.58425787550593,27.9643552483615
-1.95887541929717,1.00328805129734,0.961908806117763,0.976249379301484,0.950120668504305,20.7580261828979,-2.39484433256577,5.19036542509255,26.7400449608285
-1.93423547691607,1.00244069354533,0.886871101164505,0.975843762945094,0.879639592461166,21.8601353796633,-2.07725629042124,5.83689514715526,25.2221706612128
-1.90959553453497,1.00140184603286,0.809631978977105,0.976079071926757,0.815339879134443,22.8389808976314,-1.75774404774784,6.51981529115871,23.4536514234542
-1.88495559215388,1.0001771484725,0.732133861311434,0.977351867486573,0.760894773509717,23.6631621731444,-1.44300112568619,7.23639582766679,21.4840361484312
-1.86031564977278,0.998778405051994,0.656332525390215,0.979820565806031,0.719324079827802,24.3044984661698,-1.13952773686829,7.98538395597141,19.367862768049
-1.83567570739168,0.997231659114076,0.584150350447829,0.983381195554279,0.692822793549762,24.7399473810111,-0.853499015801702,8.76698909973497,17.1628344512419
-1.81103576501059,0.995558838894166,0.517427937675202,0.987664865014873,0.682646898285603,24.9533335810473,-0.590636087121386,9.58266165658288,14.9279124448892
-1.78639582262949,0.993789579623676,0.457879723023197,0.992063142508059,0.689064000390046,24.9365820159335,-0.356084174649646,10.4346893967984,12.7213601099025
-1.76175588024839,0.991959081946656,0.407050387473116,0.995773847955103,0.711367613358907,24.6903849583881,-0.154297950688808,11.3256317670895,10.5988417859075
-1.7371159378673,0.990114283850748,0.366276874674004,0.997868395566158,0.747952391126222,24.2241227997385,0.011061260172232,12.2576457789603,8.61161075852989
-1.7124759954862,0.988297167910405,0.336652756757245,0.997371567354574,0.796442767161648,23.5551438629696,0.137216853187319,13.2317446803843,6.80488432701879
-1.68783605310511,0.986548370812389,0.319000073655762,0.99335173650215,0.853865811180516,22.7074019412859,0.222351693834919,14.2470586599472,5.21643402464733
-1.66319611072401,0.984905961873319,0.313846068381924,0.985012129585651,0.916854891334505,21.7097216018519,0.265668253651704,15.300155845957,3.8754705563407
-1.63855616834291,0.983409245470582,0.321408474716383,0.971775992230176,0.981867146675967,20.593810729218,0.267428219589019,16.3844944750502,2.80183479329051
-1.61391622596182,0.982087117422111,0.34158649184328,0.953357606303205,1.04540133328595,19.3923335209167,0.22897508742968,17.4900506153266,2.00554867698237
-1.58927628358072,0.980956726898407,0.373961232597454,0.929815002666774,1.10420078533559,18.1371207203332,0.152733840099901,18.6031696286935,1.48671414302415
-1.56463634119962,0.980024570012745,0.417802343273509,0.90157869539911,1.15543102934692,16.8577475653647,0.042192467873389,19.7066584394203,1.23578568715208
-1.53999639881853,0.97928972964348,0.472084162270515,0.869453874303365,1.19681910063273,15.5804589887572,-0.098139943547362,20.780139384078,1.23417664904242
-1.51535645643743,0.978741757645307,0.535507890046318,0.834594333517397,1.22674875705018,14.3275566244093,-0.262792649712113,21.8006505728214,1.4551954891038
-1.49071651405633,0.978359093436119,0.606531966603531,0.798449005994988,1.24430675829765,13.1171011954889,-0.445414995879503,22.7434699997122,1.865248808341
-1.46607657167524,0.978113356074804,0.683407396410485,0.762686514981829,1.24928318091275,11.9629642095544,-0.638873364750995,23.5831133570586,2.42528348991378
-1.44143662929414,0.977968606935362,0.764219496959111,0.729100809763949,1.24212708446494,10.8750646715546,-0.835367913727064,24.2944546589246,3.0923897126979
-1.41679668691304,0.977885547159798,0.84693327203965,0.699506359365386,1.22386611202359,9.85982321949528,-1.02656078354982,24.8539024105874,3.82152131919553
-1.39215674453195,0.977820436404496,0.929443626142677,0.675628558424372,1.19599606653409,8.9206482079153,-1.20371990725165,25.2405680208258,4.56724704370919
-1.36751680215085,0.977735372639338,1.00962636288858,0.658997807442099,1.16035317900813,8.05848652717091,-1.35786987484915,25.437346200288,5.28548584563117
-1.34287685976976,0.977593750303694,1.08539128084184,0.650854646099667,1.11897863543146,7.27230750409003,-1.47995334792704,25.4318473908667,5.93514226415497
-1.31823691738866,0.977366290464173,1.15473402900537,0.652073341832783,1.07398727395399,6.55960998782228,-1.56099421188299,25.2171208843274,6.47960158669939
-1.29359697500756,0.977024059108248,1.21578787029593,0.663107425204841,1.02744779984754,5.91682613914275,-1.59226552478131,24.7921326366882,6.8880122303249
-1.26895703262647,0.976551040321207,1.26687218909501,0.683962424269081,0.98128281125051,5.33969952765598,-1.56545299646858,24.1619651026903,7.13632684264386
-1.24431709024537,0.97593765310616,1.30653751429101,0.714193784735082,0.937192198410115,4.82354013672045,-1.47281763086019,23.337726971791,7.20805165655581
-1.21967714786427,0.975192290979273,1.33360491187623,0.752933054843023,0.89660459851603,4.36347776627618,-1.30734785503221,22.3361747600059,7.09469573439455
-1.19503720548318,0.974327716462103,1.34720024626631,0.798936349591861,0.860654313445214,3.95461874919161,-1.06290494553168,21.1790747371901,6.79589456373966
-1.17039726310208,0.973369570331289,1.34678098407999,0.85065209600633,0.83018152631622,3.59220164571735,-0.734352504056329,19.8923393862389,6.31922296723768
-1.14575732072098,0.972342781827311,1.33215616035536,0.90630051359728,0.805750047575667,3.27165933905074,-0.317673847908487,18.5049915045126,5.67969599015839
-1.12111737833989,0.971289498247622,1.30349727686233,0.963960498523673,0.787678162264053,2.98870296906667,0.189931047084611,17.0480058123448,4.89899723568618
-1.09647743595879,0.970253868720018,1.26134109368901,1.0216554617725,0.776075709870179,2.7393350819609,0.789964700485388,15.5530943010873,4.00445731543581
-1.07183749357769,0.969288797091073,1.20658342222608,1.07743481026121,0.770881274733932,2.51989058113721,1.48257536050805,14.0514986337347,3.0278384379821
-1.0471975511966,0.968432867613366,1.14046452708818,1.12944188552559,0.771892454324088,2.32701521647806,2.26651879167129,12.572852759775,2.00396596535623
-1.0225576088155,0.967731491199255,1.06454573152053,1.17596942777805,0.778787384255345,2.15768523630888,3.1391463414144,11.1441653154433,0.969271577354786
-0.997917666434405,0.967222565575114,0.980677906329012,1.21549747263501,0.791134471211255,2.00917078928734,4.09641257576491,9.78896689415944,-0.03970075706561
-0.973277724053308,0.966948045223715,0.890961984677173,1.24671727365236,0.808392215276678,1.87903804533209,5.13290930007208,8.52665218936304,-0.987758122851606
-0.948637781672212,0.966925841489969,0.797703526417803,1.26854064142657,0.829899381516624,1.76510479232848,6.24191880412085,7.37204617203351,-1.84244136361939
-0.923997839291116,0.967173417445427,0.703361286740569,1.28010035497485,0.854860170355993,1.66544505532405,7.41549222501872,6.33519791134256,-2.57526689351835
-0.899357896910019,0.967694431509599,0.610491175058029,1.28074318469008,0.882328614255875,1.57834369239545,8.64454505961235,5.42139885979731,-3.16278685785722
-0.874717954528923,0.968498871007254,0.521686506395254,1.27002487295751,0.911199864099213,1.50229087052903,9.918975200346,4.63140591675097,-3.58742305114705
-0.850078012147826,0.969573637182515,0.439516148938405,1.24770729567954,0.940212207690484,1.43593867144471,11.2277945123619,3.96184802959152,-3.83804752528459
-0.82543806976673,0.970907243301385,0.366462297110509,1.21376666478073,0.967966011023573,1.3781098967706,12.5592794266593,3.4057851706225,-3.91029006199931
-0.800798127385633,0.97247556188591,0.304858829188938,1.1684100751469,0.992960302249313,1.32776050406619,13.9011307248617,2.95338395835554,-3.80656692220228
-0.776158185004537,0.974272163779941,0.256831535816028,1.11210584125779,1.01365128701689,1.28397677360285,15.2406472761234,2.59266279666052,-3.5358353074077
-0.751518242623441,0.976280600921527,0.224241857507558,1.04562323761798,1.02853054508904,1.24593676605829,16.5649037800034,2.31026951910154,-3.11308974653866
-0.726878300242344,0.978496955489548,0.208635481093634,0.970081202308635,1.03622061704357,1.21292398914727,17.8609364788511,2.0922502560034,-2.55862701009096
-0.702238357861248,0.98090672393939,0.211197070672248,0.886996258772517,1.03558043847391,1.18430120184008,19.1159269610095,1.92477885369657,-1.89711550807146
-0.677598415480151,0.983519810631862,0.232712676416595,0.798326994461648,1.02581440538784,1.15951503797892,20.3173876016293,1.79481207726998,-1.15651478295591
-0.652958473099055,0.986346992975959,0.273539862888563,0.706502042070806,1.00657586784248,1.13806417627632,21.4533386432922,1.69064220592786,-0.366890567646067
-0.628318530717959,0.989424302532597,0.333587744319334,0.614428956354993,0.97805692248282,1.11951370281035,22.5124807876119,1.60232758678354,0.440818673810135
-0.603678588336862,0.992779260163457,0.412306591931047,0.525469956879714,0.941053288978348,1.10347431890941,23.4843538278769,1.52199101155591,1.23603657859982
-0.579038645955766,0.996462573828803,0.508688731845866,0.44338236341613,0.896996165971888,1.08961054460074,24.3594854570053,1.4439791306891,1.98972853701958
-0.55439870357467,1.00052512531215,0.621279812199419,0.372215760560377,0.847944516553174,1.07761619443894,25.1295221131191,1.36488284811415,2.6754836422725
-0.529758761193573,1.00504860623054,0.748201196255295,0.316168212933956,0.796533832968365,1.06723169778883,25.7873457226936,1.28341991209918,3.27045297832068
-0.505118818812476,1.0101086132432,0.88718262544134,0.279401351277848,0.745881551315848,1.05822988548261,26.3271695862083,1.20019534153033,3.75611564430384
-0.48047887643138,1.01580495886915,1.03560630401556,0.265823882986167,0.699449387846797,1.05042427834541,26.7446171020658,1.11736010677656,4.11884164739032
-0.455838934050284,1.02223808916234,1.19055992078238,0.278849499382724,0.660869546878101,1.0436449054159,27.036777080686,1.03819071551526,4.35024197872468
-0.431198991669187,1.02954615442143,1.34889938895031,0.321147541506857,0.633742612031958,1.03775196952713,27.2022392017363,0.966615199940975,4.44729154270274
-0.406559049288091,1.03786746042839,1.50731816474669,0.394399017575206,0.621421138426683,1.03262740104542,27.2411032874069,0.906712871292229,4.41223844038291
-0.381919106906994,1.04736891883987,1.66242439238908,0.499080629401341,0.626791229820452,1.0281865593535,27.1549659963692,0.862222476813496,4.25230379495371
-0.357279164525898,1.05822051818782,1.81082266523878,0.634292026434402,0.652068402895644,1.0243557063907,26.9468797847912,0.836094499421642,3.97920272653251
-0.332639222144802,1.07064013539397,1.94920037420334,0.797645712483906,0.698619501946679,1.02107600342944,26.6212877603081,0.830116110144762,3.60850562680534
-0.307999279763705,1.08486062178506,2.07441530069828,0.985233531017567,0.766828779832396,1.01829234872516,26.1839316052645,0.844633850630949,3.1588823553973
-0.283359337382609,1.10115804797421,2.183585146622,1.19168331055752,0.856016406421141,1.01596582109001,25.6417372875536,0.878394563104163,2.65125765360846
-0.258719395001513,1.11982062729431,2.27417569256921,1.41030995499755,0.964421887288134,1.01405896491951,25.0026787604244,0.928521153617055,2.10792557037815
-0.234079452620416,1.14119656177851,2.34408872322898,1.63336310175547,1.08925219899178,1.01253741546873,24.2756266806316,0.990631811584497,1.55164821685537
-0.209439510239319,1.16566835486611,2.39174600392102,1.85236369432665,1.22679957762839,1.01135752101694,23.4701847241047,1.05909724132649,1.00478418505188
-0.184799567858223,1.19368907382544,2.41617056804652,2.05851966775993,1.37262255690684,1.01047609696152,22.5965222636439,1.1274182904428,0.488463439327486
-0.160159625477127,1.22575350987553,2.41706253564445,2.24320294848808,1.52178717080126,1.00984285638432,21.6652073554295,1.1887038633287,0.021845616029356
-0.13551968309603,1.26244853236024,2.39487025161446,2.39846405589007,1.66915259669952,1.00940468950253,20.6870484109448,1.23621603351047,-0.378532132960856
-0.110879740714934,1.30442941741829,2.35085352712153,2.51755709979042,1.80969095781629,1.00909937390234,19.6729477327381,1.26394799705964,-0.69929123198792
-0.086239798333838,1.3524610688897,2.28713826941461,2.59544357324718,1.93882039086484,1.0088664171435,18.6337721859337,1.26718360161148,-0.930635118898758
-0.061599855952741,1.40739531356987,2.2067575859616,2.62924223534118,2.05273788665542,1.00864592471083,17.5802402952022,1.24299011238828,-1.06663676356925
-0.036959913571645,1.47022810883238,2.11367843200609,2.61859326599917,2.14872886060301,1.00838221977272,16.5228267243709,1.19059660445555,-1.10539953233146
-0.012319971190548,1.54207929252843,2.01280720472554,2.5659039406936,2.22543670417274,1.008020109401,15.471678281504,1.11161945160957,-1.04906713813363
0.012319971190548,1.6242365648466,1.90997182941963,2.47645043617887,2.28307070314571,1.00751343015419,14.4365385841784,1.01009929097355,-0.903697115267122
0.036959913571645,1.71813702249428,1.81187310834548,2.35831639715314,2.32353988650691,1.006827761418,13.4266726276717,0.892329187575155,-0.67897519646607
0.061599855952741,1.82542967773,1.72600370955506,2.22216141512088,2.35049932046331,1.00594146534933,12.4507876101735,0.766466452075117,-0.387790944016539
0.086239798333838,1.94796004580485,1.66053050405037,2.08082516251379,2.36930634238005,1.00484209054087,11.5169438565541,0.641952644111001,-0.045661991376727
0.110879740714934,2.08781836954349,1.62414170149873,1.94878624321802,2.38688305965971,1.00352790562994,10.632455920829,0.52878190398573,0.329957187141557
0.13551968309603,2.24732484074563,1.62585741851388,1.84150768062641,2.41149596672665,1.00200888600181,9.80378368747222,0.436677378414985,0.720478361904448
0.160159625477127,2.42909261703435,1.67481019877884,1.77471532059907,2.45246354879785,1.00030245240733,9.03641965999017,0.374247197308546,1.10703874543429
0.184799567858223,2.63601096474134,1.77999812438022,1.7636587112877,2.51981409676926,0.998432109178283,8.33477780644244,0.348199753942511,1.47139963805748
0.209439510239319,2.87128688314508,1.95002151814168,1.82240982424724,2.62391156108607,0.996426510568423,7.70209429554771,0.362702071485084,1.79681429422159
0.234079452620416,3.13841784714769,2.19280867165061,1.96324684636108,2.77507370315927,0.994322240540866,7.14034741766019,0.418952479337612,2.06884272950726
0.258719395001513,3.44123401050513,2.51534266791015,2.19616423166535,2.98319927037565,0.992155370033399,6.65020580197364,0.515014886491021,2.27604383517126
0.283359337382609,3.7838558108683,2.92339560261138,2.52853632625346,3.25742516952696,0.989962050983024,6.23101037953417,0.6459368382726,2.41052925924821
0.307999279763705,4.17069598223099,3.42128210459762,2.96494533256623,3.60582017894457,0.987775506453377,5.88079401392606,0.804144771553313,2.46832431854247
0.332639222144802,4.60637395814564,4.01163791663966,3.50716857918243,4.03512553571314,0.985633009362613,5.59634018218524,0.980084342428054,2.44953836794388
0.357279164525898,5.09567676850922,4.69523419442661,4.15430393150417,4.55053667700627,0.983566921780343,5.37327887353562,1.16304595240086,2.3583101148994
0.381919106906994,5.64341990738914,5.47083027336713,4.90300054883178,5.15552748901925,0.981609457303364,5.20621662384471,1.34209029860121,2.20255417544492
0.406559049288091,6.25432822237105,6.33507383129856,5.74775510514341,5.85170589534009,0.979787135997336,5.08889486749793,1.50697950951232,1.99349637261521
0.431198991669187,6.93280137488821,7.28245027044606,6.68123187642649,6.6386984706588,0.97812977148138,5.01437080365882,1.64902248127331,1.74504794618607
0.455838934050284,7.68269049160554,8.30528825841019,7.69456559508348,7.51405247141158,0.976658913051156,4.9752130051667,1.76175204597026,1.47302549402829
0.48047887643138,8.50694953443618,9.39382114630331,8.77761646037603,8.47315657909224,0.975395380047337,4.96370557529903,1.84137088939808,1.19428258958907
0.505118818812476,9.40728298429636,10.536308538556,9.91915471071223,9.50917668290708,0.974351270028929,4.97205237533979,1.88692089003179,0.925773959235643
0.529758761193573,10.383672497305,11.7192161944565,11.1069706678874,10.6130189934854,0.97354224098145,4.9925761966535,1.90016514873032,0.683628723697735
0.55439870357467,11.4339198954671,12.9274569103532,12.3279167869968,11.7733259445403,0.972974646820467,5.01790545319543,1.88520521397404,0.482256848739045
0.579038645955766,12.5530999376634,14.1446868442251,13.5679026597144,12.9765234539233,0.972655198834289,5.04114467590743,1.84788390344335,0.333565835352848
0.603678588336862,13.7330719542296,15.3536564739722,14.8118737755499,14.2069322663972,0.972578830726046,5.05602319319479,1.79504407602273,0.246303540700441
0.628318530717959,14.9619887227464,16.5366065879126,16.0438124523087,15.4469646988259,0.972743143211577,5.05701974029827,1.7337256647487,0.225594852323839
0.652958473099055,16.2239868365089,17.6757027929263,17.2467973413696,16.6774169045222,0.973135139936528,5.03945909617862,1.67038733358232,0.272671171104864
0.677598415480151,17.4990101713564,18.753493534322,18.4031560792285,17.8778669918137,0.973744945357846,4.99958072285623,1.61024242168441,0.384837724726641
0.702238357861248,18.7629474188761,19.753378166151,19.494730234118,19.0271734199751,0.974551533811035,4.93457665288729,1.55677626333335,0.555652960734693
0.726878300242344,19.9880501959756,20.6600638057507,20.5032637544896,20.104066370573,0.975539508858358,4.84260070777508,1.51149296891239,0.775337049776332
0.751518242623441,21.1437954898067,21.4599915886285,21.4109041711776,21.0878061744806,0.976683811810194,4.72274778812613,1.4739059737883,1.03135472795863
0.776158185004537,22.1980951903112,22.1417068862719,22.2007920881815,21.9588786886759,0.977964804091303,4.57500665626548,1.4417643136036,1.30916547294346
0.800798127385633,23.1189109140882,22.6961548467047,22.8576986745656,22.6996844418988,0.979350743870142,4.40018737232036,1.41148211229149,1.5930611953107
0.82543806976673,23.876077179138,23.116879476909,23.3686610024163,23.295178162328,0.980817677280807,4.19982786262772,1.37871643699195,1.86707027691209
0.850078012147826,24.4432794055559,23.4001152343305,23.7235612375841,23.7334144771671,0.982334357702562,3.97608262140841,1.33901931328627,2.11583842955575
0.874717954528923,24.7998896653158,23.5447631213879,23.915600825219,24.0059647351988,0.983879855642415,3.73159971811131,1.28848901104894,2.32546597162733
0.899357896910019,24.932538695297,23.5522579519577,23.9416281640224,24.1081779643261,0.985422362895155,3.46938978031132,1.22434888020271,2.48422366567676
0.923997839291116,24.8361413215554,23.4263383800086,23.8022957828793,24.0392755222311,0.986940208595621,3.19269482621652,1.14540062844369,2.5831418300085
0.948637781672212,24.514328065528,23.1727434429614,23.5020355626336,23.8022791603224,0.988406131481148,2.90486003504503,1.05230942234646,2.61641660703219
0.973277724053308,23.9791361952694,22.7988602209159,23.0488605313446,23.4037907823631,0.989808176236567,2.60921596890634,0.947696336800733,2.58165299563412
0.997917666434405,23.2500827273471,22.3133554061422,22.4540146655283,22.8536486777552,0.991126847609462,2.30897312526529,0.836035945308917,2.47991228071857
1.0225576088155,22.3526668093321,21.725816254499,21.7315017296746,22.1644923795593,0.992357617743148,2.00713431200179,0.723377433737079,2.31560591706026
1.0471975511966,21.3165705501481,21.0464265522382,20.897526819212,21.3512658940653,0.993493042925644,1.70642430018796,0.616922032505409,2.09621926904471
1.07183749357769,20.1736881745712,20.2856908366338,19.9698875756112,20.4306898536531,0.994543599403673,1.40924006446597,0.524497518030083,1.83191788608043
1.09647743595879,18.9562596688477,19.4542168566619,18.9673461040827,19.420726187584,0.995510541921965,1.11761779308444,0.453969791736826,1.53503032350769
1.12111737833989,17.6952050777319,18.5625544743112,17.9090132227085,18.3400569543985,0.996408817619994,0.833218813492474,0.412638443979586,1.21946341157429
1.14575732072098,16.4188424730338,17.621087367752,16.8137658582627,17.2075879630693,0.997248781350158,0.557328550891959,0.406662246934302,0.900046889579865
1.17039726310208,15.1519685906753,16.6399648972305,15.6997175522844,16.0419883539477,0.998058746798341,0.290869844913364,0.440554310374652,0.591864236987563
1.19503720548318,13.9153606999526,15.6290648214234,14.5837566044009,14.8612719136163,0.998853284984004,0.03442459368362,0.51677950880991,0.309565610263453
1.21967714786427,12.7255933943355,14.597971907122,13.4811642240703,13.6824276284479,0.999653508624518,-0.211735293936702,0.635473703494905,0.066721136651855
1.24431709024537,11.5951651703337,13.5559648143268,12.4053209009578,12.5211038906405,1.00046774472962,-0.44761301549139,0.794302317176754,-0.124790623178235
1.26895703262647,10.5328027619167,12.5120008638646,11.3675073365363,11.391350805268,1.00131952839687,-0.673446363203002,0.988468715190812,-0.255304199111955
1.29359697500756,9.54392089611233,11.4746949942457,10.376799288313,10.3054226393412,1.00221694698889,-0.889666766319059,1.21087162156727,-0.317806988748821
1.31823691738866,8.63111821224126,10.4522875181912,9.44005643392876,9.27364396453655,1.00317131101785,-1.0968551895642,1.45240019487776,-0.30825038011791
1.34287685976976,7.79471021814488,9.45260215004814,8.56199804369217,8.30433974675065,1.00417479695489,-1.29570001057231,1.70234850133113,-0.225746589648864
1.36751680215085,7.03322101135303,8.48299345861895,7.74535669132757,7.40382857951607,1.00523386102378,-1.48695379829536,1.94892609091961,-0.07261327650624
1.39215674453195,6.34384772223935,7.55028877099403,6.99109624644218,6.57647388042427,1.00634415697257,-1.67139327927354,2.17984388892708,0.145705990268983
1.41679668691304,5.72284164903814,6.66072448533462,6.29867589018763,5.82478495203578,1.00750971561513,-1.84978002148724,2.38294078845765,0.420871996802366
1.44143662929414,5.16584511646473,5.81988297395325,5.66634347248668,5.14956130575102,1.0087138270964,-2.02282559354836,2.54681891539345,0.741990256341301
1.46607657167524,4.66815584173165,5.03263148771298,5.09143956918789,4.55006945421233,1.00995182979955,-2.19115876519339,2.66145142630114,1.0960768729764
1.49071651405633,4.2249442719306,4.3030685041252,4.57069387647648,4.02424243431539,1.01121153155636,-2.35529851251528,2.71873515141321,1.4686000314073
1.51535645643743,3.83140124921118,3.63447830904397,4.10049749912558,3.56888879629353,1.01249682218472,-2.51562988397634,2.7129613959929,1.84410071793583
1.53999639881853,3.48285680122434,3.02929766534084,3.67713725226158,3.17990230040477,1.01379264191018,-2.67238685042205,2.6411811411694,2.20683799201495
1.56463634119962,3.17486000053815,2.48909426968674,3.29698319870744,2.85246348165474,1.0150906570063,-2.82563887607697,2.503439678034,2.54145853607627
1.58927628358072,2.90323450345312,2.01456028995032,2.9566253946316,2.58122903778134,1.0163695970813,-2.97528482086948,2.30286964040762,2.83363460252256
1.61391622596182,2.6641022609075,1.60551939123579,2.65295688096577,2.36050161445181,1.01762553307549,-3.1210512277451,2.04563342807395,3.07067205301737
1.63855616834291,2.4538967962324,1.26094942106013,2.38320727587622,2.184380657627,1.01883934169873,-3.26249771812196,1.74071957896052,3.24203470250506
1.66319611072401,2.26936313950887,0.979018061629953,2.14493189019518,2.04689110385724,1.01999881761288,-3.39902662051056,1.39959425185241,3.3397919122837
1.68783605310511,2.10754781711171,0.75713248690927,1.93596752184887,1.94209649234753,1.02107525872119,-3.52989920024327,1.03572010561692,3.35894502161509
1.7124759954862,1.9657866388909,0.592000714747936,1.75436492478402,1.86419634779913,1.02205585679924,-3.65425523050703,0.66395915984492,3.29764774960029
1.7371159378673,1.84168814748035,0.479705420997082,1.59831106854737,1.80761427050988,1.02291626545969,-3.77113811218541,0.299892254654577,3.15728680170511
1.76175588024839,1.7331154135191,0.415786333071374,1.46604910616656,1.76707590993193,1.02364470892968,-3.87952189304552,-0.040919501088489,2.94244621607884
1.78639582262949,1.63815796533365,0.395331657217836,1.35580968256327,1.73768343467954,1.02421681800267,-3.9783422515767,-0.343691100064644,2.66073232096202
1.81103576501059,1.55511846265144,0.413074269944692,1.26575781668217,1.71498518104095,1.0246264048597,-4.06652794738607,-0.595161457095047,2.32249472703988
1.83567570739168,1.48249386653866,0.463493842873312,1.19396549118413,1.69504474424026,1.02485994924149,-4.14303445136485,-0.784283349118303,1.94043040265595
1.86031564977278,1.41896318637042,0.540920245420702,1.13840771531228,1.67450305221825,1.02492175722826,-4.20687593356424,-0.902822683084818,1.52911197383948
1.88495559215388,1.36335826047555,0.639638069539294,1.09698413617783,1.65063357893757,1.02480681616793,-4.25715775262386,-0.945824699742461,1.10443586579759
1.90959553453497,1.3146564746996,0.753988189023009,1.06756104545292,1.62138455743723,1.02452697148311,-4.29310508889524,-0.911927178967286,0.683034482765229
1.93423547691607,1.27196255280446,0.878466553943919,1.04803126767958,1.58540706299393,1.02408442929091,-4.31409063305309,-0.803491831408462,0.281655643559562
1.95887541929717,1.2345057863432,1.00781630435995,1.03638220837524,1.54206188841841,1.02349715414041,-4.31965635358236,-0.626546959100271,-0.083447890760744
1.98351536167826,1.20161211658998,1.13711362612432,1.03076657497523,1.49140240231003,1.02277209791167,-4.30953264139514,-0.390525564927736,-0.397116114823017
2.00815530405936,1.17270209061387,1.26184320283543,1.02956426656057,1.43412859771888,1.02192836333945,-4.28365028581369,-0.107818958732549,-0.645826677075365
2.03279524644045,1.14727184028763,1.37796452633625,1.03143302647326,1.37151511474063,1.02096975990427,-4.24214868875054,0.206842581578586,-0.818187151601099
2.05743518882155,1.12489961196466,1.48196564894567,1.03533874526862,1.30531164560336,1.01990971330527,-4.18537633435663,0.537140960678758,-0.905340558967283
2.08207513120265,1.10521965140917,1.57090563787461,1.04056394734813,1.23762095850199,1.01874742460976,-4.11388728133009,0.866024676706268,-0.901289302101703
2.10671507358374,1.08792472624055,1.64244363432874,1.04669060651498,1.17075655233797,1.01749251523495,-4.02842976833214,1.17661334330562,-0.803113893348755
2.13135501596484,1.07274416405863,1.69485559630823,1.0535600343045,1.10708953980079,1.01614045097524,-3.92993158344526,1.45310665311673,-0.611095895902984
2.15599495834594,1.05945656599409,1.72703725234057,1.0612120011095,1.04889183429475,1.01469710628438,-3.81947825533681,1.6816337777021,-0.328730337101961
2.18063490072703,1.04786462086571,1.73849528573063,1.06981053406682,0.998186953121043,1.01315723651742,-3.69828908740417,1.85100189904696,0.037358428064831
2.20527484310813,1.0378040793567,1.72932591943713,1.07956035457661,0.956614722237882,1.0115303062639,-3.5676873904377,1.95329162700334,0.477605320346612
2.22991478548923,1.02912082162603,1.70018322672116,1.09062429179242,0.925321174678217,1.0098188141562,-3.42906952037152,1.98427294537627,0.979777427053306
2.25455472787032,1.02168902443067,1.65223626592858,1.10304641577721,0.904877852087835,1.00804025495728,-3.28386997369976,1.94360412556978,1.52933460609657
2.27919467025142,1.01538668656617,1.58711755558389,1.11669177573503,0.895241264435587,1.00620507043112,-3.13352670110811,1.83480680994308,2.10985562745693
2.30383461263251,1.01011258430993,1.50686349588725,1.13120638730432,0.89575172333715,1.00434131852626,-2.97944419706105,1.66501241061671,2.70352908099036
2.32847455501361,1.00576399459766,1.41384904528669,1.14600386643616,0.905175661081762,1.00247525152174,-2.82295841951613,1.44450592308151,3.29168512046149
2.35311449739471,1.00225993578286,1.31071699696119,1.16027721033715,0.921784546423193,1.00064909598998,-2.66530127297746,1.18608676148721,3.85536257341186
2.3777544397758,0.999517107809497,1.20030444066012,1.17303956628263,0.943470423780576,0.998895610852768,-2.5075687169663,0.904294087852581,4.37588720245162
2.4023943821569,0.997473651072249,1.08556692613134,1.18318716736499,0.96788646136855,0.997258034438968,-2.3506905366826,0.614533226729175,4.83545487348853
2.427034324538,0.996064716706035,0.96950343600219,1.1895841015923,0.992607297015036,0.995772758504857,-2.19540519097409,0.332171444386651,5.21769433601444
2.45167426691909,0.995245597608049,0.855082372292497,1.19115609637909,1.01529125511554,0.994486166984693,-2.04223823883852,0.07165131512544,5.50820178933765
2.47631420930019,0.994962528016575,0.745170886986786,1.18698976445583,1.03383831149127,0.99342979036779,-1.89148730080729,-0.154314573391762,5.69502336565578
2.50095415168129,0.995178451896879,0.642468278351267,1.17642538984427,1.04652757791935,0.992636061101653,-1.74321184951749,-0.335429347988068,5.76907713312188
2.52559409406238,0.995846148687025,0.549445256345169,1.15913838433124,1.0521293755067,0.992122504209723,-1.59723082799066,-0.4643287498114,5.72449638058939
2.55023403644348,0.996933577736845,0.468289876358627,1.13519789749209,1.04997819165479,0.991909071040136,-1.45312564573389,-0.536906119106985,5.55888559003102
2.57487397882457,0.998390747112497,0.400861629637774,1.10509985815479,1.04000463643827,0.991998275271787,-1.31025153678148,-0.55241664472784,5.27347601322059
2.59951392120567,1.0001760123966,0.348653437751168,1.06976630929853,1.02272039430267,0.992389978901387,-1.16775441564072,-0.513372466375784,4.87317546098394
2.62415386358677,1.0022281646262,0.312763269630557,1.03051536933517,0.999162818709279,0.993068096334005,-1.02459569794599,-0.425230459877418,4.36650592790802
2.64879380596786,1.00449873356118,0.293874943966772,0.988998032205947,0.970799485494926,0.994017779429885,-0.879582158071176,-0.295910118421311,3.76542980858116
2.67343374834896,1.00692095292114,0.292249377803643,0.947109844461578,0.93940431566772,0.995210336330394,-0.731402703476234,-0.135164255502265,3.08506615566466
2.69807369073006,1.00943986267383,0.307725658260199,0.906879460516782,0.906910865820583,0.996616806552137,-0.578668542094005,0.046141464203238,2.3433010504077
2.72271363311115,1.01198374198023,0.339731770539917,0.87034479872817,0.875258591119096,0.998197462977134,-0.419959072071694,0.236794641033016,1.56030472847723
2.74735357549225,1.01450048502855,0.387304736905148,0.839424657852989,0.846242729474375,0.999918926597318,-0.253868900417102,0.425982620591431,0.757963389173397
2.77199351787335,1.01692682738925,0.449119650239018,0.815796667588568,0.821381630229248,1.00174366973301,-0.079058840261097,0.603977905578454,-0.0407514940526
2.79663346025444,1.01922116294477,0.523526857837387,0.800788785630333,0.801809640879857,1.00364091219162,0.105694485173201,0.762708950534372,-0.812466524702793
2.82127340263554,1.02133225102822,0.608596150677142,0.795293596580988,0.788205363025135,1.0055773959111,0.301447513033256,0.896187995259286,-1.53411425156254
2.84591334501664,1.02323504243107,0.702166791161193,0.799710803776458,0.780759381216844,1.00753337992749,0.509042127800997,1.00075847662194,-2.18365286837864
2.87055328739773,1.0248974627304,0.801901825014552,0.813923553392462,0.779186411873111,1.00949657675609,0.729059144270899,1.07515658322559,-2.74076598895187
2.89519322977883,1.02631369545028,0.905346124415651,0.837309307880931,0.782777202365367,1.01146926358011,0.961777598900446,1.12038539040617,-3.1875310924493
2.91983317215993,1.02746743359139,1.00998578702054,0.868783697335345,0.790486905861176,1.01345787430317,1.20713755962899,1.13942602643046,-3.50902418319412
2.94447311454102,1.02836485919519,1.11330846382303,0.906873895796127,0.801049696659555,1.01548524763256,1.46471093810096,1.13680838086308,-3.69385347895705
2.96911305692212,1.02900105466016,1.21286193863862,0.949816405527885,0.81311220597634,1.01758901347553,1.73367782478698,1.11808452364846,-3.73459017309756
2.99375299930322,1.0293959505037,1.30631076281308,0.995671409043403,0.825372088698408,1.01982641129869,2.01281256454843,1.08924412820008,-3.62809379416976
3.01839294168431,1.02955312785692,1.39148909040547,1.04244574594395,0.836711131518222,1.02226207592674,2.30047715207268,1.05613189285686,-3.37570485983874
3.04303288406541,1.02949068122534,1.46644945523413,1.08821390745991,0.846307686758244,1.02497239125703,2.59462541576818,1.02391034459619,-2.98330963496133
3.0676728264465,1.02921076711474,1.52950493896689,1.1312289144001,0.853721209938004,1.02804562366224,2.89281559899358,0.996615587526102,-2.46125600441124
3.0923127688276,1.02874126800328,1.57926532477476,1.17001587756397,0.858938616668623,1.03158721332773,3.1922340840615,0.976835429294513,-1.82413383598574
3.1169527112087,1.02809242499854,1.6146649779385,1.20344144436213,0.862380812109283,1.03571148133454,3.48972749703079,0.965538175744596,-1.09040363593626
3.14159265358979,1.0272848408795,1.63498438482465,1.23075617689693,0.864865035632808,1.04054044806025,3.78184571469716,0.962064504411683,-0.28189852664543


==> data/kdv_snapshots2.csv <==
x,T20,POD_T20,MPOD_T20,MAM_T20,T100,POD_T100,MPOD_T100,MAM_T100
-3.14159265358979,1.02632010705436,2.18027301872467,2.44233052754633,1.29533919482732,1.04620414972056,-0.494264937254389,-0.803324740973343,1.38870757193808
-3.1169527112087,1.02522709524425,2.16891758555336,2.10920960531513,1.20247752534357,1.05284602512664,-0.21457446337829,-0.788576090933369,1.10644324884704
-3.0923127688276,1.024019904962,2.14933357753797,1.76104244282701,1.11309932535926,1.06062276683718,0.079574756944824,-0.752751538036797,0.817646917839823
-3.0676728264465,1.02272386157464,2.12168731384963,1.40129791694845,1.02773403543192,1.0697033514094,0.387548369797464,-0.694885982494944,0.529445123029895
-3.04303288406541,1.02134188287533,2.0861975814834,1.03360929560742,0.946892158221123,1.08027246100495,0.708661757531547,-0.614169583279444,0.249204478564385
-3.01839294168431,1.01989902068831,2.0431339536498,0.661727282563666,0.871064594771767,1.09253595551547,1.04218138985428,-0.509950839560798,-0.015593036563159
-2.99375299930322,1.01840428734108,1.99281479097777,0.289471495710733,0.800721098129358,1.1067291157425,1.38732878228379,-0.381735017413099,-0.257473373752464
-2.96911305692212,1.01688083339502,1.93560461616763,-0.07931896993043,0.736308363668682,1.12311784460092,1.74328236272666,-0.229183351963429,-0.46909405795113
-2.94447311454102,1.0153300536556,1.8719118704912,-0.440834743377312,0.678247628381139,1.14200707542032,2.10918173033849,-0.05210832966461,-0.643361982197433
-2.91983317215993,1.01377052232621,1.80218553719167,-0.791344687792567,0.626931368202626,1.16374635535029,2.48412976404108,0.149530262609901,-0.773545945149278
-2.89519322977883,1.01220182775364,1.7269124163705,-1.12724287431202,0.582719439189147,1.18874508238625,2.86719693074125,0.375632419557948,-0.853379801434552
-2.87055328739773,1.01064017531582,1.6466131718538,-1.44509347957613,0.545934027179778,1.2174748066435,3.25742342116241,0.625963789315869,-0.877156710834992
-2.84591334501664,1.00908382088546,1.56183912021095,-1.74167294035995,0.516854050502065,1.2504820670711,3.6538233248892,0.900163914649843,-0.839811754447227
-2.82127340263554,1.00754807065874,1.47316825977074,-2.01400867018883,0.495708873999194,1.28839343869118,4.05538675335187,1.19775284394036,-0.736994195144333
-2.79663346025444,1.00603077606747,1.38120216014519,-2.25941410546798,0.482671676322785,1.33193661055571,4.46108393723693,1.51813941764148,-0.565127790623527
-2.77199351787335,1.00455069962892,1.28656166068083,-2.47551981762245,0.477852046174695,1.38194283062889,4.86986749019422,1.86062779520482,-0.321460815389169
-2.74735357549225,1.00311356197869,1.18988367486932,-2.6603006600752,0.481288673223854,1.43936339169118,5.28067663322977,2.22442471947829,-0.004105938039541
-2.72271363311115,1.00174256041891,1.09181662189254,-2.8120981274646,0.492941866301169,1.50527455981096,5.69243974239518,2.60864506460788,0.387929571502162
-2.69807369073006,1.00044348078636,0.993017720118643,-2.92963789190483,0.512687595922052,1.58090743409992,6.10407879991985,3.0123176371809,0.854721823598995
-2.67343374834896,0.999242104907009,0.894148602067331,-3.01204217471941,0.540311820731899,1.66765630229385,6.51451225643354,3.43438938104719,1.39541735598515
-2.64879380596786,0.998151522252553,0.795872168988994,-3.05883738025942,0.575506422099344,1.76710334536435,6.92265957630331,3.87372955166486,2.00822792881754
-2.62415386358677,0.997200798229552,0.69884824099402,-3.06995602356592,0.617866558274151,1.88102394462798,7.32744418972205,4.32913227250612,2.69043431988664
-2.59951392120567,0.996399752914235,0.603730558222551,-3.04573326273399,0.666890410734267,2.01142324778375,7.72779779589131,4.79931894695707,3.43839891793933
-2.57487397882457,0.995771099556579,0.511162674026187,-2.98689752822649,0.721980984413501,2.16055048367033,8.12266311376242,5.28293950584821,4.24758884237128
-2.55023403644348,0.99531766830078,0.421774969092045,-2.89455619231774,0.782450201049849,2.33093273891201,8.51099779544527,5.77857341193615,5.11260937903373
-2.52559409406238,0.995052504897132,0.336180310393812,-2.77017563896932,0.847524944759982,2.52537676042832,8.89177694561914,6.28473004728117,6.02725016928245
-2.50095415168129,0.994969390630764,0.254971205733464,-2.61555677807727,0.91635571193439,2.74699943702816,9.26399683262332,6.79984898629827,6.98454272825367
-2.47631420930019,0.995072918682813,0.178715827869439,-2.43280557782485,0.98802709600665,2.99922979653053,9.62667753997541,7.32230012337114,7.9768318505252
-2.45167426691909,0.995345522259928,0.107955067125465,-2.22430023127357,1.06157009458506,3.28583149115413,9.97886694206707,7.85038421514497,8.99585869435738
-2.427034324538,0.995776151942946,0.043198853776218,-1.99265443195046,1.13597589978441,3.6108778450717,10.3196439879109,8.38233374030984,10.0328566776265
-2.4023943821569,0.996336239138632,-0.01507692552281,-1.74067855576913,1.21021042410526,3.9787436424239,10.6481232449021,8.9163144961718,11.0786574624672
-2.3777544397758,0.997010361079639,-0.066433868122972,-1.47133804553352,1.2832298677499,4.39405012425198,10.9634588678127,9.45042793752052,12.1238068181888
-2.35311449739471,0.997766557112334,-0.110473598998202,-1.18771080232077,1.3539963739931,4.86162065799637,11.264849481853,9.98271415720418,13.1586866382189
-2.32847455501361,0.99858289815253,-0.146840849560872,-0.8929429062597,1.42149374426033,5.38636568933209,11.5515423185528,10.5111561850195,14.1736429939865
-2.30383461263251,0.999425756686437,-0.175225563627526,-0.590204820937441,1.4847423246443,5.97316090653158,11.8228377741743,11.0336847558088,15.1591149677917
-2.27919467025142,1.00027747054259,-0.195365559720972,-0.282647235194576,1.54281297851395,6.62664433270471,12.0780929405589,11.5481844640702,16.1057646319135
-2.25455472787032,1.00110844867992,-0.207048118825065,0.026641430146458,1.59483969232207,7.35099843412855,12.3167250859497,12.0525003145732,17.0046025393799
-2.22991478548923,1.00190053272077,-0.210111585102926,0.334676843318338,1.64003113003444,8.1496319268014,12.5382140034785,12.5444458005853,17.8471092824987
-2.20527484310813,1.00262749878863,-0.204446350801193,0.638617353843289,1.67767991519444,9.02483406961034,12.7421040009982,13.0218113638306,18.6253481187813
-2.18063490072703,1.00327943963318,-0.189995925430948,0.935800391290748,1.70717040935592,9.97732604690051,12.9280048374563,13.4823745222692,19.3320695172415
-2.15599495834594,1.00383626930157,-0.166757128879187,1.22377436520562,1.72798421132647,11.0057971647229,13.0955921311127,13.9239099345239,19.9608026645085
-2.13135501596484,1.00428615830245,-0.134780550551121,1.5003274067819,1.7397041209486,12.1063623350511,13.2446068695018,14.3442014368155,20.5059364231654
-2.10671507358374,1.00460824510385,-0.094169860235801,1.76351052006984,1.74201621939019,13.2720544487402,13.3748543682303,14.7410537251804,20.9627842980321
-2.08207513120265,1.00479599819264,-0.045081746878685,2.01165666517368,1.73471029283452,14.4923108213153,13.4862025465876,15.1123061172798,21.3276377134363
-2.05743518882155,1.0048352289091,0.012275242464503,2.24339346027803,1.7176787231327,15.7525949714798,13.5785796804746,15.4558456754633,21.5978018882518
-2.03279524644045,1.00471756134265,0.077641355859708,2.4576514391264,1.69091428168622,17.0341406244734,13.6519717912998,15.7696224058985,21.7716195321193
-2.00815530405936,1.00442435712385,0.150707248615825,2.65366576125446,1.65450682237892,18.3139861425789,13.7064195939788,16.0516636066586,21.8484773538594
-1.98351536167826,1.00395002336185,0.231115218336147,2.83097363132794,1.60863961648237,19.5652835306978,13.742015534486,16.3000905850904,21.828801112094
-1.95887541929717,1.00328805129734,0.318461383043376,2.98940525489125,1.55358491216362,20.7580261828979,13.7589005634997,16.5131341760924,21.714034174477
-1.93423547691607,1.00244069354533,0.412296878253086,3.12907063361591,1.4896990384121,21.8601353796633,13.7572614743782,16.6891529478227,21.5066062655087
-1.90959553453497,1.00140184603286,0.512130330128814,3.25034055643644,1.41741740717997,22.8389808976314,13.7373281944801,16.8266498837059,21.2098866132987
-1.88495559215388,1.0001771484725,0.617429700896074,3.35382471618707,1.33724971642375,23.6631621731444,13.6993720488339,16.9242918422904,20.8281291884148
-1.86031564977278,0.998778405051994,0.727625254427679,3.44034490645826,1.2497751905957,24.3044984661698,13.6437041323984,16.9809274077817,20.3664038754133
-1.83567570739168,0.997231659114076,0.84211178072313,3.51090588804243,1.15563771134076,24.7399473810111,13.5706749706578,16.9956071250295,19.8305210484302
-1.81103576501059,0.995558838894166,0.960251309641226,3.56666223606891,1.05554042606399,24.9533335810473,13.4806741923148,16.9676016176867,19.2269440447516
-1.78639582262949,0.993789579623676,1.0813761123413,3.60888465239641,0.950241197464257,24.9365820159335,13.374131584343,16.8964214801198,18.5626963076372
-1.76175588024839,0.991959081946656,1.20479213492614,3.63892384435751,0.840547497943689,24.6903849583881,13.2515178011053,16.7818342345429,17.8452586045339
-1.7371159378673,0.990114283850748,1.32978246733257,3.65817478427456,0.727311682163497,24.2241227997385,13.1133462723791,16.6238821402313,17.0824630870601
-1.7124759954862,0.988297167910405,1.45561078887541,3.66803950982456,0.611425159070016,23.5551438629696,12.9601741577751,16.4228956941267,16.2823799076106
-1.68783605310511,0.986548370812389,1.58152534005304,3.66989203188654,0.493813253969234,22.7074019412859,12.7926039903738,16.1795064773423,15.4532036735829
-1.66319611072401,0.984905961873319,1.70676269213834,3.66504343467507,0.375429084881234,21.7097216018519,12.6112835863045,15.8946544947748,14.6031361942858
-1.63855616834291,0.983409245470582,1.83055235625024,3.65471036119032,0.257248148414366,20.593810729218,12.4169061087178,15.5695932913858,13.7402727878807
-1.61391622596182,0.982087117422111,1.95212026626353,3.63998469312836,0.140261091097394,19.3923335209167,12.2102077112267,15.2058885499073,12.8724898268603
-1.58927628358072,0.980956726898407,2.07069346189993,3.62180797596541,0.025467321191037,18.1371207203332,11.991965117787,14.8054136236031,12.0073402162645
-1.56463634119962,0.980024570012745,2.18550356229168,3.6009484282941,-0.086133387181114,16.8577475653647,11.7629905543429,14.3703381233656,11.151954952018
-1.53999639881853,0.97928972964348,2.29579141330714,3.57798391627774,-0.19354867963831,15.5804589887572,11.5241269759209,13.9031138770793,10.3129574553347
-1.51535645643743,0.978741757645307,2.40081071345887,3.553288508555,-0.295803563590042,14.3275566244093,11.2762410790288,13.4064545460121,9.49638771905578
-1.49071651405633,0.978359093436119,2.49983249034391,3.52702576733729,-0.391950420366941,13.1171011954889,11.0202174398151,12.8833139537954,8.70764295675152
-1.46607657167524,0.978113356074804,2.59214849216887,3.49914608724082,-0.481081434071225,11.9629642095544,10.7569511738517,12.3368593699315,7.95142998113038
-1.44143662929414,0.977968606935362,2.67707573796491,3.46939125179244,-0.562341011000109,10.8750646715546,10.4873425888289,11.7704447974253,7.23173509885881
-1.41679668691304,0.977885547159798,2.75395998174467,3.43730338751152,-0.634940329549845,9.85982321949528,10.2122908493894,11.1875805201496,6.55180586323297
-1.39215674453195,0.977820436404496,2.8221805804989,3.40224103914232,-0.698171230809322,8.9206482079153,9.93269015657014,10.591903862559,5.91414912669317
-1.36751680215085,0.977735372639338,2.88115393806514,3.36339884920413,-0.751421994891359,8.05848652717091,9.64942491962791,9.98714666232035,5.32053901487506
-1.34287685976976,0.977593750303694,2.93033789574907,3.31983324833216,-0.794191894929442,7.27230750409003,9.36336743842688,9.37710456221574,4.77203897860647
-1.31823691738866,0.977366290464173,2.96923517749694,3.27049089673186,-0.826105970901198,6.55960998782228,9.07537418009252,8.76560294711636,4.26903061867066
-1.29359697500756,0.977024059108248,2.99739764524815,3.2142421914572,-0.846927162863372,5.91682613914275,8.78628427638488,8.15646522560608,3.8112546150986
-1.26895703262647,0.976551040321207,3.01442951317254,3.14991594437215,-0.85656715734443,5.33969952765598,8.49691618118332,7.55347802692693,3.39785586039134
-1.24431709024537,0.97593765310616,3.01999104474385,3.07633714516555,-0.855093609464998,4.82354013672045,8.20806631538491,6.96035896293762,3.02743872879855
-1.21967714786427,0.975192290979273,3.01380092130972,2.99236405303233,-0.842734869640551,4.36347776627618,7.92050554996466,6.3807217142721,2.69812479198636
-1.19503720548318,0.974327716462103,2.99563945742375,2.89692685367108,-0.819879471666434,3.95461874919161,7.63497768636228,5.81804442769522,2.40761899367026
-1.17039726310208,0.973369570331289,2.96535054267507,2.78906401265495,-0.787072147015833,3.59220164571735,7.35219565621869,5.27563607802677,2.15327689685753
-1.14575732072098,0.972342781827311,2.92284406290059,2.66795819236761,-0.745004340385614,3.27165933905074,7.07283992339028,4.75660729529049,1.93217901780847
-1.12111737833989,0.971289498247622,2.86809714814566,2.5329679788559,-0.69450115851782,2.98870296906667,6.79755463630122,4.26383970513138,1.74120392270021
-1.09647743595879,0.970253868720018,2.80115573072013,2.38365753529538,-0.636503316569259,2.7393350819609,6.52694619800736,3.79996067924657,1.57710642949957
-1.07183749357769,0.969288797091073,2.72213519437307,2.21982075372752,-0.572045987652072,2.51989058113721,6.26157966096458,3.36731736372806,1.43659173680693
-1.0471975511966,0.968432867613366,2.63122164071517,2.04150213307788,-0.502233843173312,2.32701521647806,6.00197773987695,2.96795675291147,1.31639158454184
-1.0225576088155,0.967731491199255,2.52867172676609,1.84901084517648,-0.428215204009964,2.15768523630888,5.74861767417819,2.60360580752784,1.21333324684182
-0.997917666434405,0.967222565575114,2.4148132299444,1.64293034387972,-0.351154641321829,2.00917078928734,5.50193088368701,2.275657983751,1.12440658648413
-0.973277724053308,0.966948045223715,2.29004413621264,1.42412060495478,-0.27220720062505,1.87903804533209,5.26230039952374,1.98516000063061,1.04682062666266
-0.948637781672212,0.966925841489969,2.15483283754301,1.19371582865072,-0.19249314451177,1.76510479232848,5.03006121547438,1.73280549231868,0.978054950357758
-0.923997839291116,0.967173417445427,2.00971700288772,0.953114777866894,-0.11307661288889,1.66544505532405,4.80549834583519,1.5189290094897,0.915897882310701
-0.899357896910019,0.967694431509599,1.85530304343443,0.703966343419097,-0.034947452459333,1.57834369239545,4.58884785950865,1.3435070911156,0.858477829359383
-0.874717954528923,0.968498871007254,1.69226419136947,0.44814800210084,0.040991464395603,1.50229087052903,4.38029554188596,1.20615957876965,0.804280143405923
-0.850078012147826,0.969573637182515,1.52133965192006,0.18774046310202,0.113933271014635,1.43593867144471,4.17997853844716,1.10615773367368,0.752156879807804
-0.82543806976673,0.970907243301385,1.34333224792045,-0.075003602865146,0.183170710981036,1.3781098967706,3.9879845469925,1.04243269549963,0.701323206496259
-0.800798127385633,0.97247556188591,1.15910728343215,-0.33769360980883,0.24809684557135,1.32776050406619,3.80435405247234,1.01359045990866,0.651347978176636
-0.776158185004537,0.974272163779941,0.969589549554272,-0.597839790206605,0.308201357827472,1.28397677360285,3.62908001132983,1.01792675351081,0.602133282612707
-0.751518242623441,0.976280600921527,0.775761615969252,-0.852893135540671,0.363065987133773,1.24593676605829,3.46211063133485,1.05344809178804,0.553890319313042
-0.726878300242344,0.978496955489548,0.578660741667597,-1.10028800244428,0.412358163716538,1.21292398914727,3.30334952773659,1.11789206673768,0.507106322410021
-0.702238357861248,0.98090672393939,0.379376780858744,-1.33748398340163,0.455825785977907,1.18430120184008,3.15265898469511,1.20875359245831,0.462510418420175
-0.677598415480151,0.983519810631862,0.179048990395855,-1.56200847828401,0.493292411824149,1.15951503797892,3.00986055851431,1.32330981245361,0.421031905067436
-0.652958473099055,0.986346992975959,-0.021136429577475,-1.77149665976917,0.524654793384368,1.13806417627632,2.87473873998241,1.45865039325177,0.383758949112438
-0.628318530717959,0.989424302532597,-0.219949806139376,-1.96373012990105,0.549881993461573,1.11951370281035,2.74704188954735,1.61170594435745,0.351890555140812
-0.603678588336862,0.992779260163457,-0.416120437206588,-2.13667091441503,0.569017528980149,1.10347431890941,2.62648620382279,1.77928124924602,0.326689621950358
-0.579038645955766,0.996462573828803,-0.608339856470009,-2.28849223042831,0.582183074302963,1.08961054460074,2.51275687773072,1.95808599664474,0.309430162910473
-0.55439870357467,1.00052512531215,-0.795264445925361,-2.41760332952346,0.589584229008045,1.07761619443894,2.40551232086402,2.14476996003979,0.301346670373823
-0.529758761193573,1.00504860623054,-0.975518565738703,-2.5226699632246,0.591516872147501,1.06723169778883,2.3043855232336,2.33595462606164,0.303578656617292
-0.505118818812476,1.0101086132432,-1.14769727693568,-2.60262780703057,0.5883742543893,1.05822988548261,2.20898845979016,2.52826876600249,0.317119778989359
-0.48047887643138,1.01580495886915,-1.31036851332957,-2.65669023506878,0.580654372633477,1.05042427834541,2.11891365811808,2.71837952384081,0.342764280562668
-0.455838934050284,1.02223808916234,-1.46207488840045,-2.6843484748603,0.568966790575008,1.0436449054159,2.03373878371793,2.90302670805248,0.381061595106274
-0.431198991669187,1.02954615442143,-1.60133485322768,-2.68536605315638,0.554038770731065,1.03775196952713,1.95302840745598,3.0790517300218,0.432271864903268
-0.406559049288091,1.03786746042839,-1.72664295530938,-2.65976558748368,0.536720456883952,1.03262740104542,1.87633875280912,3.24342852757083,0.496333125054083
-0.381919106906994,1.04736891883987,-1.83646859042829,-2.60780953720269,0.517989806691276,1.0281865593535,1.80321958334657,3.39328813231882,0.572833069771352
-0.357279164525898,1.05822051818782,-1.9292533104035,-2.52997351283787,0.498957161532209,1.0243557063907,1.73321906359328,3.52594452472113,0.660995465069084
-0.332639222144802,1.07064013539397,-2.00340612241074,-2.42691439975085,0.480870121984916,1.02107600342944,1.66588575186945,3.63891313506313,0.759673060723434
-0.307999279763705,1.08486062178506,-2.05729806230015,-2.2994325643653,0.465118111567269,1.01829234872516,1.60077354704328,3.72993035424272,0.867356504228365
-0.283359337382609,1.10115804797421,-2.08925448091297,-2.14843028189456,0.453238381157886,1.01596582109001,1.53744381565003,3.79696534916044,0.982189041919239
-0.258719395001513,1.11982062729431,-2.09754771382502,-1.97486614504979,0.446921995722321,1.01405896491951,1.47547047125001,3.83823346903789,1.10199630295843
-0.234079452620416,1.14119656177851,-2.08038933848447,-1.7797082080006,0.448021053989662,1.01253741546873,1.41444235794229,3.85220334395048,1.22432021111934
-0.209439510239319,1.16566835486611,-2.03592553916958,-1.56388640079011,0.45855478059692,1.01135752101694,1.35396866508681,3.83760728585376,1.34646543315804
-0.184799567858223,1.19368907382544,-1.96223616786954,-1.32824713532546,0.480714671028799,1.01047609696152,1.29368175397252,3.79344808411042,1.46554842990745
-0.160159625477127,1.22575350987553,-1.85734084031839,-1.07351067456572,0.51686639028225,1.00984285638432,1.23324309878981,3.71901197639013,1.57855699235397
-0.13551968309603,1.26244853236024,-1.71921321871832,-0.800233887199651,0.569547794120843,1.00940468950253,1.17234669487813,3.61388115973983,1.68241197985056
-0.110879740714934,1.30442941741829,-1.54580694321201,-0.508779223866034,0.641460158900953,1.00909937390234,1.11072555686836,3.47795531988156,1.77403941623546
-0.086239798333838,1.3524610688897,-1.33509353718586,-0.199292355359601,0.735451801122441,1.0088664171435,1.048155654091,3.31147450293328,1.85044494665193
-0.061599855952741,1.40739531356987,-1.08511418883954,0.128311157633141,0.854491494938624,1.00864592471083,0.984462667634888,3.11505094741843,1.90879846721312
-0.036959913571645,1.47022810883238,-0.79404318142582,0.474348921289986,1.00163231372966,1.00838221977272,0.91952593506032,2.88970067083239,1.94652042384991
-0.012319971190548,1.54207929252843,-0.460261484123445,0.839364878908381,1.17996481168561,1.008020109401,0.853284737575155,2.63687952583352,1.9613752652691
0.012319971190548,1.6242365648466,-0.082436695874483,1.224111676475,1.39256060199817,1.00751343015419,0.785741333461322,2.3585130223181,1.95156270943628
0.036959913571645,1.71813702249428,0.340395202108545,1.6295228919597,1.64240691144427,1.006827761418,0.716965757378511,2.05702222661363,1.9158088627997
0.061599855952741,1.82542967773,0.808751789712988,2.05667524166121,1.93233451370956,1.00594146534933,0.647096859387979,1.73533444058208,1.85344669335613
0.086239798333838,1.94796004580485,1.32263496574913,2.5067420198632,2.26494076264785,1.00484209054087,0.576344565854417,1.39688144461403,1.76448641700246
0.110879740714934,2.08781836954349,1.881475579413,2.98093817056236,2.6425106628287,1.00352790562994,0.504988113651653,1.04557554920425,1.64966478657131
0.13551968309603,2.24732484074563,2.48409405393944,3.48045790562045,3.0669366222586,1.00200888600181,0.433375198278261,0.685768683749642,1.51047486923828
0.160159625477127,2.42909261703435,3.12867973910055,4.00640555718007,3.53963995339033,1.00030245240733,0.361917166694688,0.322188096864272,1.34916642897709
0.184799567858223,2.63601096474134,3.81278813766136,4.55972100639444,4.06149430287559,0.998432109178283,0.291085122327767,-0.040143276081187,1.16872053342044
0.209439510239319,2.87128688314508,4.53335553711907,5.14110094546509,4.63275367615357,0.996426510568423,0.221402412886434,-0.396004569977843,0.972791951868491
0.234079452620416,3.13841784714769,5.28672796332391,5.75091760759004,5.25298502277028,0.994322240540866,0.153438309049073,-0.740082935797239,0.765625237047291
0.258719395001513,3.44123401050513,6.06870219671954,6.38913675685456,5.92100778093466,0.992155370033399,0.087798549013572,-1.06708896787836,0.55194145105277
0.283359337382609,3.7838558108683,6.87457452003719,7.0552369119218,6.63484039167747,0.989962050983024,0.02511741421401,-1.37187112864553,0.336804080112254
0.307999279763705,4.17069598223099,7.69919618401284,7.74813271489871,7.3916575482031,0.987775506453377,-0.033952829855474,-1.64953106775286,0.125463384347176
0.332639222144802,4.60637395814564,8.53703125006001,8.46610514360484,8.18775844306505,0.985633009362613,-0.08875071680168,-1.89552987034926,-0.076809089337207
0.357279164525898,5.09567676850922,9.38221760930961,9.20674198492998,9.0185507674144,0.983566921780343,-0.138616534934652,-2.10578829473192,-0.264895009201825
0.381919106906994,5.64341990738914,10.2286274421756,9.96689096158263,9.87855018768299,0.981609457303364,-0.182901343132066,-2.2767727544945,-0.433999626082883
0.406559049288091,6.25432822237105,11.0699290937706,10.742629172208,10.7614000769329,0.979787135997336,-0.220977821256555,-2.40557092407081,-0.579815673717081
0.431198991669187,6.93280137488821,11.8996490644937,11.5292516510394,11.6599119820449,0.97812977148138,-0.252249083546436,-2.48995044861273,-0.69866866936666
0.455838934050284,7.68269049160554,12.7112366640035,12.3212826677058,12.5661306354974,0.976658913051156,-0.276159062701514,-2.52840494705232,-0.787640912247221
0.48047887643138,8.50694953443618,13.4981305299119,13.1125113658294,13.4714227190921,0.975395380047337,-0.292200759114767,-2.52018180133998,-0.844664623993878
0.505118818812476,9.40728298429636,14.2538301844191,13.896054596371,14.3665919444945,0.974351270028929,-0.299925763243521,-2.465296476511,-0.868583933600899
0.529758761193573,10.383672497305,14.9719721027518,14.6644477479509,15.2420185652558,0.97354224098145,-0.298951576567822,-2.36452844261992,-0.859179608100877
0.55439870357467,11.4339198954671,15.6464137234573,15.4097653370835,16.0878248277278,0.972974646820467,-0.288969819424656,-2.21940332893676,-0.817159839905786
0.579038645955766,12.5530999376634,16.2713240063867,16.1237699133877,16.8940621869428,0.972655198834289,-0.269752076252855,-2.03215722753725,-0.744115013456594
0.603678588336862,13.7330719542296,16.8412821695105,16.7980886602149,17.6509192495043,0.972578830726046,-0.241156154687553,-1.80568735538601,-0.64244214500684
0.628318530717959,14.9619887227464,17.3513827972756,17.4244135147899,18.3489446409639,0.972743143211577,-0.203129713992054,-1.54348646812523,-0.51524138147557
0.652958473099055,16.2239868365089,17.797345946339,17.9947208533487,18.9792802145288,0.973135139936528,-0.155713820402933,-1.24956526287195,-0.366191021747404
0.677598415480151,17.4990101713564,18.1756281918725,18.5015023650639,19.5338958383856,0.973744945357846,-0.099043562587847,-0.928361488875317,-0.199406049761955
0.702238357861248,18.7629474188761,18.4835302059837,18.9379992163226,20.0058174834731,0.974551533811035,-0.033348104488378,-0.584640847469929,-0.019286662881735
0.726878300242344,19.9880501959756,18.7192935607595,19.2984268076204,20.3893363074654,0.975539508858358,0.041052380857055,-0.223389881968729,0.169637497321211
0.751518242623441,21.1437954898067,18.8821794905669,19.5781784987198,20.6801874691944,0.976683811810194,0.123750692580132,0.150293079798354,0.362861184979425
0.776158185004537,22.1980951903112,18.9725207889228,19.7739932735551,20.8756849057818,0.977964804091303,0.214259586558019,0.531306778319049,0.55604960187186
0.800798127385633,23.1189109140882,18.9917387841662,19.8840759986459,20.9748013996056,0.979350743870142,0.312019673322762,0.914650012270298,0.745172492381643
0.82543806976673,23.876077179138,18.9423193681255,19.9081578502906,20.9781840097218,0.980817677280807,0.416409821556815,1.29551537403962,0.926620067398932
0.850078012147826,24.4432794055559,18.8277426824693,19.8474908203638,20.8880993036583,0.982334357702562,0.5267579877427,1.6693694347059,1.09729947027324
0.874717954528923,24.7998896653158,18.6523674380309,19.7047725455631,20.7083082322157,0.983879855642415,0.642353585677891,2.0320167232114,1.25470622901882
0.899357896910019,24.932538695297,18.421273515788,19.4840073604273,20.4438773511896,0.985422362895155,0.762459362457712,2.37964558144089,1.39697203691182
0.923997839291116,24.8361413215554,18.1400722779024,19.1903119822718,20.1009383756835,0.986940208595621,0.886323512513782,2.70885613790063,1.5228859219348
0.948637781672212,24.514328065528,17.8146967776535,18.8296825752582,19.6864139092352,0.988406131481148,1.01319031115568,3.01667134411235,1.63189210948298
0.973277724053308,23.9791361952694,17.4511866751825,18.4087398016016,19.2077288730704,0.989808176236567,1.1423097480229,3.3005336170355,1.72406391587528
0.997917666434405,23.2500827273471,17.0554833515776,17.9344736135738,18.6725300495645,0.991126847609462,1.27294498417986,3.55829079177999,1.80005894344666
1.0225576088155,22.3526668093321,16.6332496951774,17.4140042642129,18.0884325173477,0.992357617743148,1.4043781055654,3.7881745410808,1.86105529671308
1.0471975511966,21.3165705501481,16.1897244671348,16.8543759059905,17.4628084520393,0.993493042925644,1.53591364483154,3.98877596163466,1.90867580381173
1.07183749357769,20.1736881745712,15.7296182164363,16.2623901759378,16.8026271004315,0.994543599403673,1.66688043992096,4.15902038318713,1.94489929762548
1.09647743595879,18.9562596688477,15.2570523237685,15.6444859298223,16.1143499306295,0.995510541921965,1.7966318570763,4.2981447756065,1.97196598008742
1.12111737833989,17.6952050777319,14.7755389488501,15.0066619918387,15.4038779512459,0.996408817619994,1.92454488387931,4.40567817622425,1.99227589002861
1.14575732072098,16.4188424730338,14.2879967715485,14.3544400781586,14.676545613992,0.997248781350158,2.05001857525693,4.4814267782243,2.00828711524111
1.17039726310208,15.1519685906753,13.7967944074321,13.6928579121565,13.9371503484508,0.998058746798341,2.17247204054442,4.525462148259,2.02241309709699
1.19503720548318,13.9153606999526,13.3038133114794,13.0264858857034,13.1900079380116,0.998853284984004,2.29134273105352,4.53811357398722,2.03692619120083
1.21967714786427,12.7255933943355,12.8105219904675,12.359456298543,12.4390219307555,0.999653508624518,2.4060847484979,4.5199612270432,2.05386619529107
1.24431709024537,11.5951651703337,12.3180540185788,11.6955000414977,11.6877584708888,1.00046774472962,2.51616802963641,4.47183152647853,2.07496243499449
1.26895703262647,10.5328027619167,11.8272847949279,11.0379825886884,10.9395184704597,1.00131952839687,2.62107769923105,4.39479079889432,2.1015669533877
1.29359697500756,9.54392089611233,11.3389019970132,10.3899373948776,10.1974018205428,1.00221694698889,2.72031452356388,4.29013913006021,2.13460753462271
1.31823691738866,8.63111821224126,10.8534671118404,9.75409160304579,9.46435923955163,1.00317131101785,2.81339534583331,4.15940065716375,2.17455667600406
1.34287685976976,7.79471021814488,10.3714666078515,9.13288580834444,8.74323101673351,1.00417479695489,2.89985461201777,4.00431274703977,2.22142335057003
1.36751680215085,7.03322101135303,9.89335273078875,8.5284859248605,8.0367718591646,1.00523386102378,2.97924547461696,3.82681050237297,2.27476153434134
1.39215674453195,6.34384772223935,9.41957389490345,7.94279072441443,7.34766343193954,1.00634415697257,3.05114191716835,3.62901038298104,2.33370042187058
1.41679668691304,5.72284164903814,8.95059620310633,7.37743389547129,6.6785152806182,1.00750971561513,3.11514008460939,3.41318874186505,2.39698705180795
1.44143662929414,5.16584511646473,8.48691608417872,6.83378494159265,6.03185628861745,1.0087138270964,3.17086056042032,3.18176027506505,2.46304554709178
1.46607657167524,4.66815584173165,8.02906734219022,6.31294843345219,5.41011899512265,1.00995182979955,3.21794957579984,2.93725173352113,2.53004092284074
1.49071651405633,4.2249442719306,7.57762227705168,5.81576584765736,4.81561852706341,1.01121153155636,3.25608117998381,2.68227659079753,2.59595196841205
1.51535645643743,3.83140124921118,7.1331897069544,5.34281858073361,4.25052792592802,1.01249682218472,3.28495819807398,2.41950593617181,2.6586408416894
1.53999639881853,3.48285680122434,6.69640956104773,4.89443570372647,3.7168512411029,1.01379264191018,3.30431431157518,2.15164131888821,2.71592462277137
1.56463634119962,3.17486000053815,6.26794635196291,4.47070441835288,3.21639571333646,1.0150906570063,3.31391482460162,1.88138451258594,2.76563771883137
1.58927628358072,2.90323450345312,5.8484809373048,4.07148626726342,2.75074438617277,1.0163695970813,3.31355876975186,1.61141042386503,2.80569215944256
1.61391622596182,2.6641022609075,5.4387031529481,3.69643649942478,2.32123059258606,1.01762553307549,3.30307962790955,1.34433723763896,2.8341256143191
1.63855616834291,2.4538967962324,5.03930328327013,3.34502882938734,1.92891472602116,1.01883934169873,3.28234756887463,1.08270089903714,2.84914689440847
1.66319611072401,2.26936313950887,4.65096517787595,3.01658221369833,1.57456484906594,1.01999881761288,3.25127021933426,0.828927133250367,2.84916875482455
1.68783605310511,2.10754781711171,4.2743582912772,2.71029157163297,1.25864107486955,1.02107525872119,3.20979502617189,0.585308472260265,2.83283945129421
1.7124759954862,1.9657866388909,3.9101317034931,2.42525922272266,0.981285676892298,1.02205585679924,3.15790994082215,0.35397920644406,2.79906308471552
1.7371159378673,1.84168814748035,3.55890782953848,2.16052891268325,0.74231894750474,1.02291626545969,3.09564573942252,0.136895847894169,2.74702000760757
1.76175588024839,1.7331154135191,3.2212774512797,1.91511851997578,0.54124108796059,1.02364470892968,3.02307640705366,-0.064184047337255,2.67617785490053
1.78639582262949,1.63815796533365,2.89779413804853,1.68805299243665,0.377239881845587,1.02421681800267,2.94032121732737,-0.247717036406846,2.58630343146004
1.81103576501059,1.55511846265144,2.58896992250162,1.4783941599414,0.249204093397126,1.0246264048597,2.84754462416334,-0.412390569877419,2.47746575601445
1.83567570739168,1.48249386653866,2.29527066700627,1.28526944958276,0.155742317880067,1.02485994924149,2.74495789359951,-0.557133189443789,2.35004018707752
1.86031564977278,1.41896318637042,2.01711274500969,1.10789600387272,0.0952064671816,1.02492175722826,2.63281840274254,-0.681126021791134,2.20470333347005
1.88495559215388,1.36335826047555,1.75485919406458,0.945601971826672,0.06571872512825,1.02480681616793,2.51143074854832,-0.783807364817624,2.0424287399162
1.90959553453497,1.3146564746996,1.50881668775981,0.797841814359783,0.065200999255709,1.02452697148311,2.38114539352907,-0.864878187893503,1.86447330193679
1.93423547691607,1.27196255280446,1.27923289414802,0.664208148068488,0.091406717412867,1.02408442929091,2.24235919788489,-0.924300728016346,1.67236380649704
1.95887541929717,1.2345057863432,1.06629438532539,0.544437152742715,0.141953339417199,1.02349715414041,2.09551334055084,-0.962297651396144,1.4678750071324
1.98351536167826,1.20161211658998,0.870125168092033,0.438410028511763,0.214355887659154,1.02277209791167,1.94109326012744,-0.979344078406898,1.25300835275558
2.00815530405936,1.17270209061387,0.690785638704547,0.346147817484766,0.306059739674846,1.02192836333945,1.779625875463,-0.976160349753603,1.02996361639571
2.03279524644045,1.14727184028763,0.528272023162677,0.267802462024134,0.414473398268715,1.02096975990427,1.61167894586134,-0.953697555869483,0.801113101381467
2.05743518882155,1.12489961196466,0.382516637250497,0.203641780150983,0.537000131778664,1.01990971330527,1.4378576788132,-0.91312435181659,0.568970251465634
2.08207513120265,1.10521965140917,0.253388465224438,0.154031375259331,0.671068844491491,1.01874742460976,1.25880360487358,-0.855806874697367,0.336163159644668
2.10671507358374,1.08792472624055,0.140694374562214,0.119411346248119,0.814163288137447,1.01749251523495,1.07519073697971,-0.783290374667802,0.105404325717589
2.13135501596484,1.07274416405863,0.04418070252849,0.100270940440505,0.963849893145557,1.01614045097524,0.887724166284598,-0.697274694135365,-0.120533521281856
2.15599495834594,1.05945656599409,-0.036465109039738,0.097119087833718,1.11780287577913,1.01469710628438,0.697135946591706,-0.599592147225896,-0.338844413293944
2.18063490072703,1.04786462086571,-0.101612355044732,0.110454314370872,1.27382737422007,1.01315723651742,0.504183582596971,-0.492180018706957,-0.546710484980853
2.20527484310813,1.0378040793567,-0.151684610924858,0.140732347205722,1.42987920657372,1.0115303062639,0.309645793082622,-0.377056371414525,-0.74132730007979
2.22991478548923,1.02912082162603,-0.187157303475494,0.188334637702795,1.58408127646581,1.0098188141562,0.114321018423262,-0.256290751248229,-0.919925056131456
2.25455472787032,1.02168902443067,-0.208554774376911,0.253535981481846,1.73473553397846,1.00804025495728,-0.080976794311208,-0.13197926784023,-1.07979711717487
2.27919467025142,1.01538668656617,-0.216447891492853,0.336474577056381,1.88033016415181,1.00620507043112,-0.275419605333732,-0.006215070870178,-1.2183272293582
2.30383461263251,1.01011258430993,-0.211450654402407,0.437123117461019,2.01954216675517,1.00434131852626,-0.468169434296394,0.118936085291484,-1.33302779040825
2.32847455501361,1.00576399459766,-0.19421715987586,0.555264009288228,2.15123504032497,1.00247525152174,-0.658379642635188,0.241464361027483,-1.42157993395946
2.35311449739471,1.00225993578286,-0.165438030728917,0.690466839138033,2.27445171920076,1.00064909598998,-0.845198997327649,0.359438761411592,-1.48188655053717
2.3777544397758,0.999517107809497,-0.125837204185506,0.842070984986735,2.38840347872529,0.998895610852768,-1.02777280125504,0.471033520549537,-1.51212825795411
2.4023943821569,0.997473651072249,-0.076168061734548,1.00917172317965,2.49245578569582,0.997258034438968,-1.2052469051416,0.574548141151308,-1.5108313025736
2.427034324538,0.996064716706035,-0.017210063143995,1.19061249270378,2.5861123265331,0.995772758504857,-1.3767687808827,0.66843062547059,-1.47693505779681
2.45167426691909,0.995245597608049,0.050235575791879,1.38498139229923,2.66899873946458,0.994486166984693,-1.54149156432632,0.751293688747802,-1.40986635093734
2.47631420930019,0.994962528016575,0.125349185017049,1.59061411195029,2.7408466760565,0.99342979036779,-1.69857523848405,0.821933827367766,-1.30960553405775
2.50095415168129,0.995178451896879,0.207296776483323,1.80560134421877,2.80148001597737,0.992636061101653,-1.84719091111728,0.879343046330201,-1.17675031430081
2.52559409406238,0.995846148687025,0.295233543400406,2.02780282056531,2.85080366036843,0.992122504209723,-1.98652234778183,0.922722864657509,-1.01256166196591
2.55023403644348,0.996933577736845,0.388307808860927,2.25486586143731,2.88879562199122,0.991909071040136,-2.11577075003619,0.951491007474229,-0.818996854281754
2.57487397882457,0.998390747112497,0.485664827128808,2.4842501464213,2.91550245243579,0.991998275271787,-2.23415680286111,0.965290003311817,-0.598716306584935
2.59951392120567,1.0001760123966,0.586450483758029,2.71325628271011,2.93103699896428,0.992389978901387,-2.34092602896113,0.963988426470055,-0.355070114997308
2.62415386358677,1.0022281646262,0.689814826175678,2.93905962369306,2.93557829467727,0.993068096334005,-2.43535131299946,0.947683957567104,-0.092054457430102
2.64879380596786,1.00449873356118,0.794915842327461,3.15874709192327,2.92937239581005,0.994017779429885,-2.51673861205229,0.916698915341222,0.185753173816359
2.67343374834896,1.00692095292114,0.900923145892814,3.36935810816376,2.91273349287637,0.995210336330394,-2.58442962240082,0.871577636477976,0.473286615471031
2.69807369073006,1.00943986267383,1.00702166125499,3.56792700243257,2.88604398526968,0.996616806552137,-2.63780733318602,0.813076694652676,0.765099683351833
2.72271363311115,1.01198374198023,1.11241538847315,3.75152772380367,2.84975317308686,0.998197462977134,-2.67629828061159,0.742156733297999,1.05549457402201
2.74735357549225,1.01450048502855,1.21633059523844,3.91731835048871,2.80437358175624,0.999918926597318,-2.6993774453569,0.659967749365849,1.33865751939782
2.77199351787335,1.01692682738925,1.31801984960726,4.0625863517167,2.75047603454836,1.00174366973301,-2.7065696700564,0.567835941045823,1.6088032371116
2.79663346025444,1.01922116294477,1.41676508222538,4.18479204752569,2.68868228688187,1.00364091219162,-2.6974536183283,0.46724476993216,1.86031695194853
2.82127340263554,1.02133225102822,1.51188127585665,4.28161099955036,2.61965684014434,1.0055773959111,-2.67166224638646,0.359818146370549,2.08789552337134
2.84591334501664,1.02323504243107,1.60271937610955,4.35097303343096,2.5440973745595,1.00753337992749,-2.62888586635497,0.247298260127558,2.28667729849094
2.87055328739773,1.0248974627304,1.68866938951345,4.39109871998971,2.46272518976311,1.00949657675609,-2.56887191001306,0.131526243838444,2.45236406819998
2.89519322977883,1.02631369545028,1.76916309680995,4.40053137168609,2.37627586726516,1.01146926358011,-2.49142737162508,0.014418181759956,2.58132555250242
2.91983317215993,1.02746743359139,1.84367683601484,4.37816534721268,2.28549086534862,1.01345787430317,-2.39641814358309,-0.102055391708271,2.67069151734989
2.94447311454102,1.02836485919519,1.911733605769,4.32326876158663,2.19110996548555,1.01548524763256,-2.28377107990681,-0.215893729163172,2.7184233192991
2.96911305692212,1.02900105466016,1.97290532342302,4.23550136906679,2.09386517221393,1.01758901347553,-2.15347303959201,-0.325086217737966,2.7233701989726
2.99375299930322,1.0293959505037,2.02681422988184,4.11492617606227,1.99447565176422,1.01982641129869,-2.00557265070123,-0.42763574965167,2.68530392912838
3.01839294168431,1.02955312785692,2.07313463342674,3.96201583347173,1.89364444980228,1.02226207592674,-1.84017906886974,-0.521577617564015,2.60493748255216
3.04303288406541,1.02949068122534,2.11159419337281,3.77765256303713,1.79205637631368,1.02497239125703,-1.65746335741809,-0.605000946549313,2.48392196123697
3.0676728264465,1.02921076711474,2.14197483313937,3.56312230157299,1.69037663668157,1.02804562366224,-1.45765689706441,-0.676065165605619,2.32482844960604
3.0923127688276,1.02874126800328,2.16411330526716,3.32010222033683,1.58925023682133,1.03158721332773,-1.24105230343816,-0.7330186875783,2.13110898671669
3.1169527112087,1.02809242499854,2.17790158367495,3.05064293327563,1.48930182034008,1.03571148133454,-1.00800146990768,-0.774212552866393,1.90704414746299
3.14159265358979,1.0272848408795,2.18328709807792,2.75714498723557,1.39113623676732,1.04054044806025,-0.758916023738413,-0.798115619520171,1.65767229424551


==> data/kdv_snapshots3.csv <==
x,T100,POD_T100,MPOD_T100,MAM_T100
-3.14159265358979,1.04620414972056,0.925949291497805,0.365369299268472,-0.012081398846123
-3.1169527112087,1.05284602512664,0.864878433608097,0.319834305078148,-0.037754135084787
-3.0923127688276,1.06062276683718,0.797726091670043,0.297043237730676,-0.041153191433353
-3.0676728264465,1.0697033514094,0.727447111458134,0.296888304623041,-0.022988782546342
-3.04303288406541,1.08027246100495,0.657225933389438,0.317727461023994,0.015426288154872
-3.01839294168431,1.09253595551547,0.590346479732623,0.356623284127783,0.072344342183058
-2.99375299930322,1.1067291157425,0.530059755864485,0.409671126567314,0.145722843504111
-2.96911305692212,1.12311784460092,0.479444878528303,0.472376158748227,0.2333181970816
-2.94447311454102,1.14200707542032,0.441278267607558,0.540053178792949,0.332740326328496
-2.91983317215993,1.16374635535029,0.417908455152092,0.608208717760995,0.44146464606054
-2.89519322977883,1.18874508238625,0.411149555660001,0.672878839955922,0.556819996433605
-2.87055328739773,1.2174748066435,0.422191355002509,0.730889708042181,0.675962534481045
-2.84591334501664,1.2504820670711,0.451537244920851,0.780029072977705,0.795858311568184
-2.82127340263554,1.28839343869118,0.498966680682142,0.819115833651892,0.913280417900432
-2.79663346025444,1.33193661055571,0.563531251999899,0.847975477179549,1.02483501617579
-2.77199351787335,1.38194283062889,0.643579731234465,0.867324631751811,1.12701501840215
-2.74735357549225,1.43936339169118,0.73681772379337,0.87858638943086,1.21628758341321
-2.72271363311115,1.50527455981096,0.840396397213784,0.883656577070764,1.2892079021752
-2.69807369073006,1.58090743409992,0.951031787142771,0.884652694225233,1.34255326378118
-2.67343374834896,1.66765630229385,1.06514795188042,0.88366954367316,1.37346473150176
-2.64879380596786,1.76710334536435,1.17904278614446,0.882568505209914,1.37959052229372
-2.62415386358677,1.88102394462798,1.28906757557526,0.882815733197426,1.35922160408391
-2.59951392120567,2.01142324778375,1.39181746238331,0.885389275274911,1.31141738892638
-2.57487397882457,2.16055048367033,1.48432238408171,0.89075765017002,1.23611178531541
-2.55023403644348,2.33093273891201,1.56423426397686,0.898932856653558,1.13419988874808
-2.52559409406238,2.52537676042832,1.63000056003944,0.909582535854846,1.00760053187217
-2.50095415168129,2.74699943702816,1.68101879539028,0.92218961700069,0.859295243369695
-2.47631420930019,2.99922979653053,1.71776352770316,0.936237186697554,0.693335352369338
-2.45167426691909,3.28583149115413,1.7418810658221,0.951401559246056,0.514812177436523
-2.427034324538,3.6108778450717,1.75624496094658,0.967725930874724,0.329778407921702
-2.4023943821569,3.9787436424239,1.76497002536299,0.985758988028327,0.145118336757998
-2.3777544397758,4.39405012425198,1.77338017100385,1.00663838146369,-0.03164460765868
-2.35311449739471,4.86162065799637,1.78793009130694,1.03211765882039,-0.192603857017241
-2.32847455501361,5.38636568933209,1.81608009943691,1.0645308414898,-0.329794460887783
-2.30383461263251,5.97316090653158,1.8661262534483,1.10670350449934,-0.435575460011596
-2.27919467025142,6.62664433270471,1.94698952980255,1.16181753580495,-0.503055727591897
-2.25455472787032,7.35099843412855,2.06796862073731,1.2332518528682,-0.526535481164859
-2.22991478548923,8.1496319268014,2.23846330914348,1.32441699756665,-0.501936724501377
-2.20527484310813,9.02483406961034,2.46767570745711,1.43860956698367,-0.427183370164376
-2.18063490072703,9.97732604690051,2.7642989014074,1.57889973107515,-0.302495606376833
-2.15599495834594,11.0057971647229,3.13620134599903,1.74807058163329,-0.130557113604653
-2.13135501596484,12.1063623350511,3.59011889351191,1.94861624518758,0.083473016932028
-2.10671507358374,13.2720544487402,4.13136164389998,2.1828039605834,0.332123636934934
-2.08207513120265,14.4923108213153,4.76354893411576,2.45279128324742,0.605955835268955
-2.05743518882155,15.7525949714798,5.48837776133848,2.76078318599602,0.894079679087332
-2.03279524644045,17.0341406244734,6.30543719452622,3.10920604868523,1.18481908620918
-2.00815530405936,18.3139861425789,7.21207177216304,3.50087517459869,1.46648301299196
-1.98351536167826,19.5652835306978,8.20330409361232,3.93912624003108,1.72818848207807
-1.95887541929717,20.7580261828979,9.27181624268708,4.42788300023738,1.96067420471854
-1.93423547691607,21.8601353796633,10.4079981025521,4.97163419208827,2.15704544800838
-1.90959553453497,22.8389808976314,11.6000574833466,5.57530234951608,2.31339118323446
-1.88495559215388,23.6631621731444,12.8341976186646,6.24399751258428,2.42922693653577
-1.86031564977278,24.3044984661698,14.094852403765,6.98265747813795,2.50772479137368
-1.83567570739168,24.7399473810111,15.3649815161641,7.79558667209825,2.55571662729783
-1.81103576501059,24.9533335810473,16.6264125545202,8.68591766583047,2.58347328646105
-1.78639582262949,24.9365820159335,17.8602282654523,9.6550297896002,2.60428142228869
-1.76175588024839,24.6903849583881,19.0471830361086,10.7019704032787,2.63385132377886
-1.7371159378673,24.2241227997385,20.1681437639683,11.8229242988697,2.68959913768656
-1.7124759954862,23.5551438629696,21.2045364805333,13.0107791171454,2.78985415889183
-1.68783605310511,22.7074019412859,22.1387924803881,14.254830332377,2.95304185761762
-1.66319611072401,21.7097216018519,22.9547739378054,15.5406661309779,3.19688665593608
-1.63855616834291,20.593810729218,23.6381725284729,16.850259853501,3.53766590662718
-1.61391622596182,19.3923335209167,24.1768625228316,18.1622853089517,3.98953940025064
-1.58927628358072,18.1371207203332,24.5612036498496,19.452650340737,4.56396493574913
-1.56463634119962,16.8577475653647,24.7842785511029,20.6952339358419,5.26920608497401
-1.53999639881853,15.5804589887572,24.8420645378794,21.862794494641,6.10992486681123
-1.51535645643743,14.3275566244093,24.7335281267989,22.9280056491062,7.08685270273759
-1.49071651405633,13.1171011954889,24.4606481084475,23.8645625014575,8.19653453860653
-1.46607657167524,11.9629642095544,24.0283593005957,24.6482939735808,9.43114932160352
-1.44143662929414,10.8750646715546,23.444427643812,25.2582173443208,10.7784172739009
-1.41679668691304,9.85982321949528,22.7192525748027,25.6774734649729,12.2216103656121
-1.39215674453195,8.9206482079153,21.865610729409,25.8940869632913,13.7396876016912
-1.36751680215085,8.05848652717091,20.8983400827577,25.9015049969803,15.307582316159
-1.34287685976976,7.27230750409003,19.8339817817024,25.6988825307038,16.8966686243132
-1.31823691738866,6.55960998782228,18.6903802403218,25.2910989739242,18.4754249135503
-1.29359697500756,5.91682613914275,17.4862621188605,24.6885113263415,20.0103011712585
-1.26895703262647,5.33969952765598,16.2407953853566,23.9064596051193,21.4667749056454
-1.24431709024537,4.82354013672045,14.9731511257233,22.9645599006949,22.8105690124834
-1.21967714786427,4.36347776627618,13.7020695131237,21.885827801588,24.0089791899794
-1.19503720548318,3.95461874919161,12.4454523541576,20.6956912771648,25.0322456907248
-1.17039726310208,3.59220164571735,11.2199826219764,19.4209509460545,25.8548825490052
-1.14575732072098,3.27165933905074,10.0407919887799,18.0887495711661,26.4568782707718
-1.12111737833989,2.98870296906667,8.92117365149723,16.7256016713779,26.8246767063222
-1.09647743595879,2.7393350819609,7.87235917978258,15.3565353306234,26.9518657565681
-1.07183749357769,2.51989058113721,6.90335210246942,14.0043801543095,26.8395068050209
-1.0471975511966,2.32701521647806,6.02083338468096,12.6892312381693,26.4960724495515
-1.0225576088155,2.15768523630888,5.22912749277157,11.4280943265838,25.9369803519487
-0.997917666434405,2.00917078928734,4.53023965923198,10.2347128770954,25.1837537839977
-0.973277724053308,1.87903804533209,3.92394934340096,9.1195597003442,24.2628600740513
-0.948637781672212,1.76510479232848,3.40796640542043,8.08997434753504,23.2043099241504
-0.923997839291116,1.66544505532405,2.97813140008059,7.15041164836078,22.0401097512672
-0.899357896910019,1.57834369239545,2.6286642961259,6.30277019857503,20.8026797608923
-0.874717954528923,1.50229087052903,2.35244006651327,5.54676009959155,19.5233416291247
-0.850078012147826,1.43593867144471,2.14129395863096,4.88028397375683,18.230979955289
-0.82543806976673,1.3781098967706,1.9863338007724,4.2997999286594,16.9509520763565
-0.800798127385633,1.32776050406619,1.87826130806324,3.80065032163309,15.7043063993988
-0.776158185004537,1.28397677360285,1.80768055335451,3.37733777905439,14.5073350541367
-0.751518242623441,1.24593676605829,1.76539613235177,3.02374773875652,13.3714671631712
-0.726878300242344,1.21292398914727,1.74268029852718,2.73331672773558,12.3034730524069
-0.702238357861248,1.18430120184008,1.73151424904457,2.4991614242525,11.3059365986747
-0.677598415480151,1.15951503797892,1.72478435110182,2.31417416681788,10.3779260012359
-0.652958473099055,1.13806417627632,1.71644224244421,2.17110569088923,9.51579899351704
-0.628318530717959,1.11951370281035,1.70161220541396,2.06264286075036,8.71406216391161
-0.603678588336862,1.10347431890941,1.67665795654728,1.98150304776512,7.96622186530819
-0.579038645955766,1.08961054460074,1.63919561810368,1.92054745276433,7.26555834867359
-0.55439870357467,1.07761619443894,1.58806826661512,1.87292368679084,6.60578534872017
-0.529758761193573,1.06723169778883,1.52327157709884,1.83222753272764,5.98155819080151
-0.505118818812476,1.05822988548261,1.44584943916566,1.79268645221012,5.38882763695304
-0.48047887643138,1.05042427834541,1.35775028300871,1.7493453860263,4.82502866809304
-0.455838934050284,1.0436449054159,1.26166578333712,1.69825028766925,4.28912721630267
-0.431198991669187,1.03775196952713,1.1608437459702,1.63660089631871,3.78153350827678
-0.406559049288091,1.03262740104542,1.05889777615445,1.56286607617619,3.30392082707605
-0.381919106906994,1.0281865593535,0.959606204200575,1.47683771537506,2.85896478077488
-0.357279164525898,1.0243557063907,0.866722406778398,1.37962352645012,2.45004001770075
-0.332639222144802,1.02107600342944,0.783788330716391,1.27356154714351,2.08088336030246
-0.307999279763705,1.01829234872516,0.713972852665098,1.16206571047405,1.75525728963021
-0.283359337382609,1.01596582109001,0.659924540918148,1.04939610901658,1.4766161950098
-0.258719395001513,1.01405896491951,0.623659228958872,0.940379164007997,1.24780474024429
-0.234079452620416,1.01253741546873,0.60646976422354,0.840082631586651,1.07078366502998
-0.209439510239319,1.01135752101694,0.608875678507297,0.753476823766106,0.946408905127217
-0.184799567858223,1.01047609696152,0.630599032745286,0.68509186783292,0.874260793593079
-0.160159625477127,1.00984285638432,0.670580859608445,0.638704402843359,0.852546812672258
-0.13551968309603,1.00940468950253,0.727023318036017,0.617066242183904,0.8780709329512
-0.110879740714934,1.00909937390234,0.797469450145854,0.621703659324131,0.946284920284101
-0.086239798333838,1.0088664171435,0.878903958119272,0.65278990513241,1.05140765131356
-0.061599855952741,1.00864592471083,0.967884985157765,0.709109194635447,1.18662181858555
-0.036959913571645,1.00838221977272,1.06068871952458,0.78810524164492,1.3443255698326
-0.012319971190548,1.008020109401,1.15347404301304,0.886022460634784,1.51643552146529
0.012319971190548,1.00751343015419,1.24244833734148,0.998121183594585,1.6947092459248
0.036959913571645,1.006827761418,1.32403879637463,1.11895968732412,1.87107670191861
0.061599855952741,1.00594146534933,1.39505006748395,1.24271465046649,2.03794995894322
0.086239798333838,1.00484209054087,1.45281149480618,1.36352708157842,2.18850334051686
0.110879740714934,1.00352790562994,1.49529494059869,1.47584151790387,2.31689732077256
0.13551968309603,1.00200888600181,1.52120810327898,1.57472389730412,2.41844910934675
0.160159625477127,1.00030245240733,1.53004647197987,1.65612501670783,2.4897368958271
0.184799567858223,0.998432109178283,1.52211193292431,1.71708230145159,2.5286563847671
0.209439510239319,0.996426510568423,1.49848582069961,1.75583963411642,2.53442786921066
0.234079452620416,0.994322240540866,1.46096799312711,1.77189072394711,2.50757739857527
0.258719395001513,0.992155370033399,1.41197505581922,1.76593788675451,2.44989266626129
0.283359337382609,0.989962050983024,1.35441326969193,1.73978268637993,2.36437562138012
0.307999279763705,0.987775506453377,1.29152284743546,1.69615219951309,2.25518284040519
0.332639222144802,0.985633009362613,1.22671240002525,1.63848936181189,2.12756210401856
0.357279164525898,0.983566921780343,1.16338190973885,1.57071522176776,1.98775755092148
0.381919106906994,0.981609457303364,1.10475376210863,1.49699057466492,1.84287981508286
0.406559049288091,0.979787135997336,1.05371096905793,1.42148166877727,1.70070932775268
0.431198991669187,0.97812977148138,1.01265965064582,1.34815278041105,1.56942948540452
0.455838934050284,0.976658913051156,0.983414250136801,1.28058702209223,1.4572673340151
0.48047887643138,0.975395380047337,0.967118794273405,1.221848662328,1.37205389738492
0.505118818812476,0.974351270028929,0.964200109180838,1.17437871979228,1.3207088132773
0.529758761193573,0.97354224098145,0.974362343995916,1.13993037407032,1.3086933925811
0.55439870357467,0.972974646820467,0.996615040439544,1.11953308228443,1.33946533039878
0.579038645955766,0.972655198834289,1.0293396476458,1.11349077667029,1.41399975785885
0.603678588336862,0.972578830726046,1.07038425857743,1.12140157587388,1.53042356824829
0.628318530717959,0.972743143211577,1.11718653019218,1.14220093893142,1.68382713970568
0.652958473099055,0.973135139936528,1.16691347114443,1.17421957152718,1.86628939865459
0.677598415480151,0.973744945357846,1.21661426404915,1.21526071155539,2.06714819065462
0.702238357861248,0.974551533811035,1.26337444646068,1.26269191217483,2.27351045365892
0.726878300242344,0.975539508858358,1.30446640568482,1.31355443467778,2.4709858335647
0.751518242623441,0.976683811810194,1.33748536205487,1.3646831566732,2.64459109370742
0.776158185004537,0.977964804091303,1.36046622342912,1.41283961685131,2.77976432828945
0.800798127385633,0.979350743870142,1.37197377073093,1.45485203446113,2.86340221911511
0.82543806976673,0.980817677280807,1.37116284705525,1.48776082963284,2.88483593453726
0.850078012147826,0.982334357702562,1.35780629796342,1.50895994866268,2.83666065300697
0.874717954528923,0.983879855642415,1.33228986615361,1.51632760660171,2.71535273146102
0.899357896910019,0.985422362895155,1.29557652209468,1.50833814446554,2.52162471893968
0.923997839291116,0.986940208595621,1.2491428878382,1.48415119167379,2.26049545991686
0.948637781672212,0.988406131481148,1.19489336492112,1.44366999940892,1.94107163369992
0.973277724053308,0.989808176236567,1.1350569881428,1.38756600088813,1.57606727943646
0.997917666434405,0.991126847609462,1.0720745073907,1.31726445022525,1.18110075405786
1.0225576088155,0.992357617743148,1.00848002160098,1.23489373558359,0.773824740164565
1.0471975511966,0.993493042925644,0.946785446720616,1.14320005673276,0.372945756936157
1.07183749357769,0.994543599403673,0.889369883456427,1.0454311615626,-0.002806755304792
1.09647743595879,0.995510541921965,0.838381326096242,0.945192571816835,-0.335705877592391
1.12111737833989,0.996408817619994,0.795650747817311,0.846283424133736,-0.609993571762738
1.14575732072098,0.997248781350158,0.762624125713616,0.75251969646234,-0.812745712464039
1.17039726310208,0.998058746798341,0.74031072563125,0.66755537730305,-0.934596026894757
1.19503720548318,0.998853284984004,0.729252321165635,0.594708306424143,-0.970288150007261
1.21967714786427,0.999653508624518,0.729509377878228,0.536798971285588,-0.919026161436415
1.24431709024537,1.00046774472962,0.74066909115901,0.496010861396486,-0.784601539178975
1.26895703262647,1.00131952839687,0.761868705947387,0.473779907008945,-0.57528373315316
1.29359697500756,1.00221694698889,0.791839064061497,0.470720264689932,-0.303469419449471
1.31823691738866,1.00317131101785,0.828960275779875,0.486587843497368,0.014903240953548
1.34287685976976,1.00417479695489,0.871333680726722,0.520283449202137,0.361159612040234
1.36751680215085,1.00523386102378,0.916860750114288,0.569894974871644,0.7148813632749
1.39215674453195,1.00634415697257,0.963332751222462,0.632778387046589,1.05504180850325
1.41679668691304,1.00750971561513,1.00852013122539,0.70567170861281,1.36122162285012
1.44143662929414,1.0087138270964,1.05026653338864,0.784837599710213,1.61483878137025
1.46607657167524,1.00995182979955,1.08657459927277,0.866224129177982,1.80031193878313
1.49071651405633,1.01121153155636,1.11568978810905,0.945641585001669,1.9060825699355
1.51535645643743,1.01249682218472,1.13616891224494,1.01894489881411,1.92541329999664
1.53999639881853,1.01379264191018,1.14694071699145,1.08221814020379,1.85690127676945
1.56463634119962,1.0150906570063,1.14734597362221,1.1319490232519,1.70465290429921
1.58927628358072,1.0163695970813,1.13716595941592,1.1651910540623,1.4780991596455
1.61391622596182,1.01762553307549,1.11662708308301,1.1797040229754,1.19144318030172
1.63855616834291,1.01883934169873,1.08639323949131,1.17407350566949,0.862773424661732
1.66319611072401,1.01999881761288,1.04753379274204,1.14779737947351,0.512888522538494
1.68783605310511,1.02107525872119,1.00148140354765,1.10134033096132,0.163923913454664
1.7124759954862,1.02205585679924,0.949968371646678,1.03614623272514,-0.162129439943114
1.7371159378673,1.02291626545969,0.894956813722964,0.954612418404745,-0.444897171324756
1.76175588024839,1.02364470892968,0.838553000990049,0.860018723147174,-0.666982560929809
1.78639582262949,1.02421681800267,0.782921760110983,0.756414131829663,-0.815106036261688
1.81103576501059,1.0246264048597,0.730192065762146,0.648456674776436,-0.880943299259882
1.83567570739168,1.02485994924149,0.682370361756825,0.541215210647291,-0.861593920653138
1.86031564977278,1.02492175722826,0.641252226820205,0.439934846623649,-0.759659281736955
1.88495559215388,1.02480681616793,0.608349295402886,0.349779609960758,-0.582926231595547
1.90959553453497,1.02452697148311,0.584821525641577,0.275557032234629,-0.343698099259585
1.93423547691607,1.02408442929091,0.571430470955361,0.221442351743952,-0.057829264354762
1.95887541929717,1.02349715414041,0.568503200621316,0.190714868978226,0.256445640346694
1.98351536167826,1.02277209791167,0.575920579631993,0.185527547884513,0.579793020422145
2.00815530405936,1.02192836333945,0.593118348283651,0.206722708809349,0.893064938064042
2.03279524644045,1.02096975990427,0.619113582614748,0.253711898133067,1.17849700583942
2.05743518882155,1.01990971330527,0.65254247985801,0.324428624017569,1.42073138662531
2.08207513120265,1.01874742460976,0.691721310357276,0.415369628118947,1.60760828981619
2.10671507358374,1.01749251523495,0.734714374854867,0.521724543619352,1.73067974556811
2.13135501596484,1.01614045097524,0.779419740768116,0.637597076193084,1.78544099368504
2.15599495834594,1.01469710628438,0.823655836916297,0.756304032953794,1.7712874030787
2.18063490072703,1.01315723651742,0.865258517604294,0.870743485403597,1.69123787385499
2.20527484310813,1.0115303062639,0.902171050863779,0.973808698344214,1.551466035321
2.22991478548923,1.0098188141562,0.93253709304707,1.0588289775718,1.36070359068855
2.25455472787032,1.00804025495728,0.954778291241378,1.12000191028443,1.12956712315761
2.27919467025142,1.00620507043112,0.967668289599209,1.15279370518295,0.869875325875873
2.30383461263251,1.00434131852626,0.970384550338636,1.15427173424639,0.593992100067819
2.32847455501361,1.00247525152174,0.962551079113634,1.12335184362752,0.31423891680443
2.35311449739471,1.00064909598998,0.944255001397034,1.06093160430702,0.042384944083105
2.3777544397758,0.998895610852768,0.916051135948744,0.969900519694925,-0.210766553170297
2.4023943821569,0.997258034438968,0.87893936927003,0.855013775126884,-0.435708565102374
2.427034324538,0.995772758504857,0.834330650627373,0.722640696628152,-0.624477218446602
2.45167426691909,0.994486166984693,0.783987337477468,0.580393776437021,-0.770841528584098
2.47631420930019,0.99342979036779,0.729956049058593,0.436667364288228,-0.870435082785502
2.50095415168129,0.992636061101653,0.674479746062164,0.300105403980318,-0.92084880724233
2.52559409406238,0.992122504209723,0.61990824255304,0.179041765636371,-0.921673129801577
2.55023403644348,0.991909071040136,0.568595512455503,0.080945433671365,-0.874498211047916
2.57487397882457,0.991998275271787,0.522802494850222,0.011917419880317,-0.782853958043063
2.59951392120567,0.992389978901387,0.484595399351238,-0.023730739342104,-0.65208820395123
2.62415386358677,0.993068096334005,0.45575767956827,-0.023780166243636,-0.489161322879997
2.64879380596786,0.994017779429885,0.4377055489385,0.011728900874575,-0.302360737430447
2.67343374834896,0.995210336330394,0.431424693353562,0.080489387581495,-0.100927780499902
2.69807369073006,0.996616806552137,0.437417126624343,0.17807474619187,0.105381063708927
2.72271363311115,0.998197462977134,0.45567442389255,0.298237812067785,0.306788570948459
2.74735357549225,0.999918926597318,0.485665714059285,0.433333845893274,0.494010290676046
2.77199351787335,1.00174366973301,0.526353771578618,0.574844019577505,0.658759754896681
2.79663346025444,1.00364091219162,0.576226862211179,0.713957502449519,0.794199044501138
2.82127340263554,1.0055773959111,0.633357325881597,0.842174401128548,0.895305109171203
2.84591334501664,1.00753337992749,0.69547269925463,0.951878068459143,0.959114383225547
2.87055328739773,1.00949657675609,0.760049211451207,1.03684068091081,0.984834383512554
2.89519322977883,1.01146926358011,0.824411217758987,1.09261936147998,0.973803145340776
2.91983317215993,1.01345787430317,0.88584542039538,1.1168229310098,0.929309823609039
2.94447311454102,1.01548524763256,0.941712724161192,1.10922327503195,0.856284273668412
2.96911305692212,1.01758901347553,0.98956523664095,1.0717108079491,0.76089546389243
2.99375299930322,1.01982641129869,1.02725185970323,1.00809399565187,0.650087670494898
3.01839294168431,1.02226207592674,1.05301941567849,0.923769000574575,0.531103460076762
3.04303288406541,1.02497239125703,1.06559328450211,0.825281482488423,0.411022796889541
3.0676728264465,1.02804562366224,1.06424582545438,0.719823063414621,0.2963646239535
3.0923127688276,1.03158721332773,1.04883726165386,0.6146936767793,0.192768930025703
3.1169527112087,1.03571148133454,1.01983899647154,0.51678119891624,0.10478852601205
3.14159265358979,1.04054044806025,0.978326001227297,0.432091161483626,0.035783122160431


==> data/s_hat_MPOD_r2_p2.csv <==
time,shat1,shat2
4,-99.7621914424935,-56.363336604885
4.005,-104.926016164577,-46.7335117762372
4.01,-109.13132418967,-36.6619649918218
4.015,-112.335200035756,-26.2386122610373
4.02,-114.505134391161,-15.5581791588879
4.025,-115.619697620479,-4.71910115711421
4.03,-115.668833557004,6.17774911627151
4.035,-114.653782200318,17.0304160774168
4.04,-112.586693550773,27.7372058461767
4.045,-109.490026760053,38.1979493606537
4.05,-105.395834733334,48.3151416086473
4.055,-100.345018425585,57.9949455272431
4.06,-94.3866066573226,67.1480734113351
4.065,-87.5770864740849,75.6905721134741
4.07,-79.9797835241651,83.5445404104959
4.075,-71.6642754509009,90.6387998525868
4.08,-62.7058143161724,96.9095277010922
4.085,-53.1847348851498,102.300845938435
4.09,-43.1858316403401,106.76534719717
4.095,-32.7976960731107,110.264529643359
4.1,-22.1120149144441,112.769110472877
4.105,-11.2228377723401,114.259192833923
4.11,-0.225827862882801,114.724273365457
4.115,10.7824886372732,114.163095139313
4.12,21.705460860731,112.583370024161
4.125,32.4470303648645,110.001410840042
4.13,42.9124254588846,106.44172286566
4.135,53.008838858653,101.936603550888
4.14,62.6461013562668,96.5257883900745
4.145,71.7373679341008,90.2561621692847
4.15,80.1998325231722,83.181532482353
4.155,87.9554830169018,75.3624414394778
4.16,94.9318996490465,66.8659760931951
4.165,101.0630886007,57.7655308579245
4.17,106.290330391207,48.1404767177149
4.175,110.563011154698,38.0757012189965
4.18,113.839396247786,27.6609979226885
4.185,116.087301527414,16.9903014107439
4.19,117.284619417762,6.16078130088652
4.195,117.419665171036,-4.72817657364678
4.2,116.491323056451,-15.5760637777842
4.205,114.508990736689,-26.2823760357604
4.21,111.492339553416,-36.7477345819555
4.215,107.470924650368,-46.8749723681469
4.22,102.483687727741,-56.5701675592993
4.225,96.5783941486988,-65.7436188059691
4.23,89.8110352119836,-74.3107651045928
4.235,82.2452088927575,-82.1930550141901
4.24,73.9514738446223,-89.3187649547073
4.245,65.0066581454821,-95.6237560227483
4.25,55.4931007721594,-101.052146898323
4.255,45.4978114884392,-105.556871378016
4.26,35.1115514520201,-109.100086519814
4.265,24.4278573491379,-111.65340311186
4.27,13.5420502067688,-113.197923665768
4.275,2.55028099830034,-113.724091905272
4.28,-8.45133437481436,-113.231378185673
4.285,-19.367448804069,-111.727843711598
4.29,-30.104064694568,-109.229639690683
4.295,-40.5689666098299,-105.760503495708
4.3,-50.6720396609746,-101.351311322392
4.305,-60.3255338723753,-96.039735423997
4.31,-69.444353585854,-89.8700343290477
4.315,-77.9464571907148,-82.8929780733249
4.32,-85.7534420093054,-75.1658803065136
4.325,-92.7913603088833,-66.7526796476855
4.33,-98.9917674382375,-57.7239897071689
4.335,-104.2929493882,-48.1570269715211
4.34,-108.641226644742,-38.1353329935598
4.345,-111.992197900351,-27.7482331133846
4.35,-114.311782113442,-17.0900141554934
4.355,-115.576944139858,-6.25884916236817
4.36,-115.776041347537,4.64446328082173
4.365,-114.908791621282,15.5178542554578
4.37,-112.985919425926,26.2593411505932
4.375,-110.028572266749,36.7683097036277
4.38,-106.067609338363,46.9466744946831
4.385,-101.142850558839,56.6999025230287
4.39,-95.3023465293438,65.9379102720803
4.395,-88.6016986203942,74.5758598278367
4.4,-81.1034315455308,82.534883188795
4.405,-72.8764028209372,89.7427578341973
4.41,-63.9952252435488,96.1345443391977
4.415,-54.5396784283441,101.653182121413
4.42,-44.594090985531,106.250025760325
4.425,-34.246683453073,109.885294686825
4.43,-23.5888713435164,112.528405627755
4.435,-12.7145358014509,114.15816127291
4.44,-1.71927505246491,114.762780116417
4.445,9.30034780939532,114.339769543313
4.45,20.2475464173911,112.895663575058
4.455,31.0260324217924,110.445663789768
4.46,41.5407137289126,107.013232384437
4.465,51.6983747416489,102.629687105693
4.47,61.4083505197218,97.3338381848131
4.475,70.5832110156467,91.1716894818584
4.48,79.1394719146824,84.1962038607253
4.485,86.998344611568,76.4671113173853
4.49,94.0865298278489,68.0507219734606
4.495,100.337048397336,59.0196975726855
4.5,105.690090449345,49.4527354608645
4.505,110.093852507853,39.4341273054863
4.51,113.50532285387,29.0531689201875
4.515,115.890970661976,18.4034148032471
4.52,117.227295332626,7.5817885573806
4.525,117.501199838889,-3.31242440926024
4.53,116.710165495706,-14.1786648317138
4.535,114.862223689306,-24.9162265892592
4.54,111.97573968724,-35.4253833505232
4.545,108.079040564103,-45.6084835989281
4.55,103.209929341572,-55.3709946596198
4.555,97.4151277751623,-64.6224886204511
4.56,90.7496805224717,-73.2775720301278
4.565,83.2763365341581,-81.2567641349811
4.57,75.0649048043611,-88.4873242463329
4.575,66.1915673506299,-94.9040190662758
4.58,56.7381274003723,-100.449808925217
4.585,46.7911770971901,-105.076422289548
4.59,36.4411847705436,-108.744784419342
4.595,25.7815221546224,-111.425270764222
4.6,14.9074708617341,-113.09776835026
4.605,3.91525949746901,-113.751546754329
4.61,-7.09881538523246,-113.384960773533
4.615,-18.0391406973783,-112.005025809305
4.62,-28.811386077343,-109.62692105698
4.625,-39.3229526603984,-106.273482513275
4.63,-49.483302000413,-101.974746274718
4.635,-59.2042228893415,-96.7675921874193
4.64,-68.4001139205404,-90.6955190622518
4.645,-76.9883676353922,-83.808556823219
4.65,-84.8899336837646,-76.163290852997
4.655,-92.0301115060745,-67.8229437612242
4.66,-98.3395793521548,-58.8574355941971
4.665,-103.755612816001,-49.3433314315093
4.67,-108.223394141633,-39.3635904427342
4.675,-111.697277329538,-29.0070544266273
4.68,-114.141865345064,-18.367653124285
4.685,-115.532779190906,-7.54334955128963
4.69,-115.857048989996,3.36511029888924
4.695,-115.113120475316,14.2555533030318
4.7,-113.310528661508,25.0257458807566
4.705,-110.469329259533,35.5746921307132
4.71,-106.619390857723,45.8038125777612
4.715,-101.799639341282,55.6179847646602
4.72,-96.0573191056924,64.9264539300439
4.725,-89.4473038865889,73.6436386317559
4.73,-82.0314621151784,81.6898610283725
4.735,-73.8780624767499,88.9920263322112
4.74,-65.0611959664189,95.4842640669249
4.745,-55.660189847776,101.108529019314
4.75,-45.7589940133502,105.815145729921
4.755,-35.4455286385152,109.563270042502
4.76,-24.810991359638,112.321236961375
4.765,-13.9491306140827,114.066767245618
4.77,-2.95549784926686,114.787015883046
4.775,8.07330588527392,114.478462261045
4.78,19.0403742895851,113.146661232183
4.785,29.8492206832531,110.805891948111
4.79,40.4044797268265,107.478752802119
4.795,50.6125901400075,103.195752802422
4.8,60.3824696527684,97.9949412273568
4.805,69.6261980615092,91.9216002150437
4.81,78.2597251314851,85.0280029332098
4.815,86.2036165914904,77.3732180891496
4.82,93.3838438470549,69.022924319533
4.825,99.732612306338,60.04918851101
4.83,105.189210949568,50.5301614522206
4.835,109.700853871169,40.5496516934452
4.84,113.223474947471,30.1965520913933
4.845,115.722431358054,19.5641105783027
4.85,117.173071886526,8.74905438568645
4.855,117.561132581448,-2.14940740198828
4.86,116.882935310887,-13.0306667870424
4.865,115.145382503604,-23.7938438266402
4.87,112.365760996133,-34.338917594836
4.875,108.571385348296,-44.5678286529727
4.88,103.799122005366,-54.3855321463962
4.885,98.0948371781545,-63.7009930411064
4.89,91.5128026533685,-72.4281245129664
4.895,84.1150774391097,-80.4866741237684
4.9,75.9708643738164,-87.8030589857324
4.905,67.1558258456778,-94.3111418298092
4.91,57.7513367618945,-99.9529280682138
4.915,47.8436581082723,-104.679153944273
4.92,37.5230293848127,-108.449731657196
4.925,26.8826983419421,-111.234021230037
4.93,16.0179257685859,-113.010910862813
4.935,5.02501603276501,-113.768705476143
4.94,-5.99957303620009,-113.504843665601
4.945,-16.9599957044244,-112.225482561519
4.95,-27.7616326110132,-109.945004793335
4.955,-38.3115528152101,-106.685509471327
4.96,-48.5188517034048,-102.476348404295
4.965,-58.2949204732512,-97.353759164111
4.97,-67.5537240101117,-91.3606284351285
4.975,-76.2121733651777,-84.5463936750848
4.98,-84.190672269774,-76.967061079208
4.985,-91.4138917571227,-68.6852873780281
4.99,-97.8117843242764,-59.7704478119377
4.995,-103.320795527692,-50.2985990835536
5,-107.88517783545,-40.3522495199189
5.005,-111.458273023172,-30.0198711358131
5.01,-114.003617740299,-19.3951267605459
5.015,-115.495747664003,-8.57583157694263
5.02,-115.920624528041,2.3372892004429
5.025,-115.275673709487,13.2419571208798
5.03,-113.569480113941,24.0357157527729
5.035,-110.821231415693,34.6172423389913
5.04,-107.060012649197,44.8875418004211
5.045,-102.324046302905,54.7510015199346
5.05,-96.6599457873517,64.1163133464811
5.055,-90.1220181105068,72.8972870753775
5.06,-82.771622799866,81.0135855738996
5.065,-74.6765738269705,88.3914072466237
5.07,-65.910560975446,94.9641299899068
5.075,-56.5525655392729,100.672916017579
5.08,-46.6862499565084,105.467262575587
5.085,-36.3993092548747,109.305472694385
5.09,-25.7827815994643,112.155015166948
5.095,-14.9303238565148,113.992745389993
5.1,-3.93746446803633,114.804968787481
5.105,7.09915090366063,114.587344829253
5.11,18.0825059933716,113.34464903898
5.115,28.9159418086625,111.090428492502
5.12,39.5038613575351,107.846598569814
5.125,49.7524146329796,103.643031684179
5.13,59.5701745183631,98.5171811557359
5.135,68.8688192243236,92.5137668164402
5.14,77.5638381322523,85.6845271036155
5.145,85.5752748280308,78.088020235211
5.15,92.8285138260691,69.7894392094763
5.155,99.2551069590939,60.8603950751102
5.16,104.793623187284,51.3786214641557
5.165,109.390493540724,41.4275601991578
5.17,113.000813022183,31.0958009614275
5.175,115.589055413167,20.4763649029674
5.18,117.129656561263,9.66583986326079
5.185,117.607427788206,-1.2366091899607
5.19,117.017773491012,-12.1303190828051
5.195,115.366704448588,-22.9142554162658
5.2,112.670657972413,-33.4881471220568
5.205,108.956153866836,-43.7535951631192
5.21,104.25932690947,-53.6151332969601
5.215,98.6253789696476,-62.9812312777413
5.22,92.107986069998,-71.7652407440888
5.225,84.7686799006277,-79.8862882344566
5.23,76.6762045219188,-87.2701169281023
5.235,67.9058335002293,-93.8498698279697
5.24,58.5386258652411,-99.5667953555952
5.245,48.6606035853236,-104.370846054681
5.25,38.3618475582844,-108.221136353802
5.255,27.7355290511359,-111.086228584898
5.26,16.876913123164,-112.944227885754
5.265,5.88238415861568,-113.782684269229
5.27,-5.15145265679424,-113.598320643617
5.275,-16.1285476573841,-112.396625110445
5.28,-26.954032455139,-110.191361050851
5.285,-37.5346922263659,-107.00405683114
5.29,-47.7793106964758,-102.863536909936
5.295,-57.5989420199639,-97.8055471339621
5.3,-66.9071856077926,-91.8725093434729
5.305,-75.6205504068682,-85.1134153180567
5.31,-83.6589895898098,-77.5838400992367
5.315,-90.9466624149554,-69.3460239338119
5.32,-97.4129381555778,-60.4689461445441
5.325,-102.993603509856,-51.0282995794626
5.33,-107.632180945235,-41.1062764435117
5.335,-111.281225131407,-30.7910976603267
5.34,-113.903450728922,-20.1762557983386
5.345,-115.472563574112,-9.35948798247173
5.35,-115.973715045251,1.55846141942806
5.355,-115.403562939032,12.4751993963733
5.36,-113.769983567353,23.2880671016494
5.365,-111.091523068689,33.89546267475
5.37,-107.396692783484,44.1980475323307
5.375,-102.723205002665,54.0998124004684
5.38,-97.1172195871157,63.5090081621785
5.385,-90.6326396497728,72.3389653506649
5.39,-83.3304649887823,80.5088328536886
5.395,-75.2781908407657,87.9442624742286
5.4,-66.5492284766584,94.5780546955361
5.405,-57.2223220908448,100.350766201541
5.41,-47.3809408671954,105.211265084931
5.415,-37.1126332899533,109.117208384079
5.42,-26.508340245889,112.035411100203
5.425,-15.6616722603263,113.942077738768
5.43,-4.66816283315813,114.822877017517
5.435,6.37548671840568,114.672856383408
5.44,17.372155724828,113.496212354449
5.445,28.2250344969154,111.305951127249
5.45,38.8383315566946,108.123486749285
5.455,49.1179606026017,103.978227854544
5.46,58.9722174270429,98.9071971026708
5.465,68.3124621829682,92.9547113593007
5.47,77.0538239580248,86.1721289724803
5.475,85.1159418293431,78.6176481367449
5.48,92.423749544908,70.3561220170172
5.485,98.9083006136023,61.4588453996707
5.49,104.507618400548,52.0032655752955
5.495,109.16754368646,42.0725764763203
5.5,112.842542034733,31.7551679399621
5.505,115.496427086066,21.1439187303507
5.51,117.102955116797,10.3353397907979
5.515,117.646251813899,-0.571409616542473
5.52,117.121044258111,-11.4755980678345
5.525,115.532688296003,-22.2760492753937
5.53,112.897001090116,-32.8722797283712
5.535,109.239926729265,-43.1656125511653
5.54,104.597075053087,-53.0602445931402
5.545,99.0131769275815,-62.4642562439058
5.55,92.5414920351315,-71.2905635942339
5.555,85.24318985426,-79.4578171691323
5.56,77.1867057717569,-86.8912490513188
5.565,68.4470584401442,-93.5234616441963
5.57,59.1051070420713,-99.2951396604256
5.575,49.2467307857104,-104.155656475909
5.58,38.9619267771449,-108.063540874762
5.585,28.3438421827827,-110.986773014685
5.59,17.4877763670511,-112.90288949125
5.595,6.49020272045737,-113.798894814708
5.6,-4.55213583192643,-113.670997104645
5.605,-15.5430106779571,-112.524205539518
5.61,-26.38734124084,-110.371842623396
5.615,-36.9916743472508,-107.235033078086
5.62,-47.2645341324444,-103.142231569909
5.625,-57.11669570192,-98.1288429017352
5.63,-66.4614581661011,-92.2369709674373
5.635,-75.215003852969,-85.5153078682325
5.64,-83.2969257878929,-78.0191445866026
5.645,-90.6309820908559,-69.8104535529253
5.65,-97.146094545725,-60.9579669537896
5.655,-102.77755505782,-51.5371591955769
5.66,-107.468349063764,-41.6300432245191
5.665,-111.1704633895,-31.3247110289447
5.67,-113.846030628891,-20.7145862084207
5.675,-115.468179558908,-9.89740310556365
5.68,-116.021508187138,1.0260288808626
5.685,-115.502159808186,11.9531869671118
5.69,-113.917544858228,22.7812246299297
5.695,-111.285796071104,33.408303414023
5.7,-107.635062626566,43.7348085634413
5.705,-103.002741297535,53.6644232653648
5.71,-97.4347170384271,63.1050657063253
5.715,-90.9846528833384,71.9697125803743
5.72,-83.7133389616796,80.1771399963802
5.725,-75.6880886994779,87.652609177553
5.73,-66.9821587048841,94.328513191634
5.735,-57.6741664094774,100.144986100902
5.74,-47.8474837865016,105.050461099641
5.745,-37.5895936102008,109.002152605131
5.75,-26.9914042619406,111.966431404269
5.755,-16.1465280192647,113.91906346613
5.76,-5.15053456586915,114.845292303054
5.765,5.89980490194394,114.739760570918
5.77,16.9072676295848,113.606285978714
5.775,27.774911571454,111.457525229324
5.78,38.406784608569,108.314572984599
5.785,48.7086131580365,104.206547053709
5.79,58.5884800840445,99.1702046181169
5.795,67.9575071583791,93.2496185240275
5.8,76.7305590835848,86.4959210834378
5.805,84.8269835138545,78.967100319751
5.81,92.1713946543141,70.7278149513753
5.815,98.6944977623975,61.8491830871258
5.82,104.333939712027,52.4084971319932
5.825,109.03515857535,42.4888233837451
5.83,112.752194907223,32.1784574296069
5.835,115.448420965395,21.570223129545
5.84,117.097143035656,10.7606208517102
5.845,117.682037351242,-0.151153033103283
5.85,117.197391870713,-11.0642809872919
5.855,115.648143198118,-21.8774524194896
5.86,113.04971752039,-32.4900040689977
5.865,109.427702698668,-42.8030380679911
5.87,104.817391263776,-52.7204940764845
5.875,99.2632375910749,-62.1501643662638
5.88,92.8182657824375,-71.0046510081832
5.885,85.5434496772735,-79.2022691815656
5.89,77.5070677335668,-86.6678984960472
5.895,68.7840195006652,-93.3337758560905
5.9,59.4550825972804,-99.1402118056296
5.905,49.6060923759234,-104.036201757578
5.91,39.3270399783871,-107.979898192213
5.915,28.7111041408553,-110.938912459776
5.92,17.8536519706075,-112.890425655372
5.925,6.85125819471626,-113.821105351263
5.93,-4.19920302300333,-113.726845470889
5.935,-15.2013463243873,-112.612366445492
5.94,-26.0599133561413,-110.490728529367
5.945,-36.6812559957257,-107.382820148287
5.95,-46.9736888648963,-103.316883810923
5.955,-56.8477639376864,-98.3281337540979
5.96,-66.2165427901776,-92.4585023121152
5.965,-74.9959536553354,-85.7565271570275
5.97,-83.1053161696597,-78.277361478431
5.975,-90.4680936054922,-70.0828578868272
5.98,-97.012891116661,-61.2416499705393
5.985,-102.674664794226,-51.8291395389056
5.99,-107.396051130922,-41.9272984178954
5.995,-111.128684115605,-31.624213978651
6,-113.834350899834,-21.0133450980524
6.005,-115.485853801753,-10.1925021460495
6.01,-116.067493338551,0.737390730494767
6.015,-115.575151142354,11.6736618859847
6.02,-114.016014811089,22.5132881482839
6.025,-111.408032366231,33.154233533765
6.03,-107.779202910571,43.4966712740916
6.035,-103.166802770467,53.4440631604659
6.04,-97.6166208315692,62.9041000620295
6.045,-91.182243910423,71.7895273410552
6.05,-83.9244025246234,80.0188865103613
6.055,-75.9103652801864,87.5172010896502
6.06,-67.2133582181038,94.2166234870114
6.065,-57.9119828516649,100.05704479709
6.07,-48.089610803749,104.986654425459
6.075,-37.83374110799,108.962424641508
6.08,-27.2353158463117,111.950489074227
6.085,-16.387998826079,113.926385461354
6.09,-5.38742891868021,114.875142069957
6.095,5.66953656218877,114.791202935108
6.1,16.6855729905629,113.678206476187
6.105,27.5636221301199,111.548650853173
6.11,38.207602817404,108.423492938493
6.115,48.5231008483394,104.331732263461
6.12,58.4180478136949,99.3100251569891
6.125,67.8034040599632,93.4023586622199
6.13,76.5938628288139,86.6597922509057
6.135,84.7085901593676,79.1402527508284
6.14,92.0720083694933,70.908349070925
6.145,98.6146207239311,62.0351617627598
6.15,104.27386273689,52.5979597664366
6.155,108.994953306619,42.6798025029642
6.16,112.731708522573,32.3689980019769
6.165,115.447274411032,21.7584043993059
6.17,117.114733675921,10.9445800515173
6.175,117.71754666141,0.0268039452015314
6.18,117.24979840751,-10.8939993848301
6.185,115.716240608359,-21.71638941337
6.19,113.132136868944,-32.3395525296474
6.195,109.522938003264,-42.6644234368026
6.2,104.923826898151,-52.5947610999267
6.205,99.3791762073559,-62.0381677667794
6.21,92.9419556018321,-70.9070499236994
6.215,85.6731103421351,-79.1195250240077
6.22,77.6409143036394,-86.6002758221229
6.225,68.9202845087659,-93.2813458857084
6.23,59.5920362843201,-99.1028583124387
6.235,49.7420612848112,-104.013629134456
6.24,39.4604240359307,-107.971641520307
6.245,28.8403922624148,-110.944349370385
6.25,17.9774361521279,-112.908789687061
6.255,6.96824605608068,-113.851500407707
6.26,-4.09017720075976,-113.768260921035
6.265,-15.1013118920736,-112.663692411202
6.27,-25.9697546039619,-110.550770994428
6.275,-36.6017040720481,-107.450315693752
6.28,-46.9053139218066,-103.390514013279
6.285,-56.7909672826936,-98.4065395359083
6.29,-66.1715491423647,-92.5402987578296
6.295,-74.9628040493448,-85.8403194399589
6.3,-83.083862545907,-78.361762530129
6.305,-90.4579965479754,-70.1665082348726
6.31,-97.0136224019819,-61.3232397680914
6.315,-102.685516262138,-51.9074322557662
6.32,-107.416150812619,-42.001155065552
6.325,-111.157019615464,-31.6926162527721
6.33,-113.869798908543,-21.0754155965278
6.335,-115.527213605597,-10.2475199603092
6.34,-116.113521562514,0.689980248826514
6.345,-115.624594896998,11.6342436260295
6.35,-114.067640902552,22.4820796376084
6.355,-111.460651104519,33.1312921903605
6.36,-107.831686051411,43.4819050811021
6.365,-103.218095999548,53.4372432679614
6.37,-97.6657517862113,62.904874030411
6.375,-91.2283269874894,71.7974321193106
6.38,-83.9666416933505,80.0333606725511
6.385,-75.9480559010263,87.5375962403486
6.39,-67.2458885651508,94.242215032967
6.395,-57.9388357268998,100.087042444581
6.4,-48.1103653665019,105.020212802603
6.405,-37.8480748466337,108.998654380288
6.41,-27.24300649669,111.988468546735
6.415,-16.3889259869309,113.965173184211
6.42,-5.38157511662853,114.913789609706
6.425,5.68208556180832,114.828768004295
6.43,16.7046287626626,113.713765835348
6.435,27.5888951192656,111.581312642843
6.44,38.238704812472,108.452408151639
6.445,48.5595483528222,104.356105206918
6.45,58.4592662456689,99.329122902725
6.455,67.8487327272781,93.4155196169554
6.46,76.6425606582626,86.6664340472567
6.465,84.7598422029175,79.1398796732707
6.47,92.1249331540401,70.9005591809824
6.475,98.6682785425699,62.0196537977804
6.48,104.32726499153,52.574539777819
6.485,109.04707299998,42.6483900937329
6.49,112.781491962263,32.3296319355515
6.495,115.493654133084,21.7112472898244
6.5,117.156642526396,10.8899218139494
6.505,117.753932900832,-0.0349363208002968
6.51,117.279641632768,-10.9622733841679
6.515,115.73856822707,-21.7905217876199
6.52,113.146040814395,-32.4187453523618
6.525,109.527591340169,-42.7477632332497
6.53,104.918499932305,-52.6812284823967
6.535,99.3632516677776,-62.1266496889203
6.54,92.9149424115397,-70.9963544430631
6.545,85.6346554465718,-79.2083983147432
6.55,77.5908120113361,-86.6874210027578
6.555,68.8584828517893,-93.3654430379695
6.56,59.5186400544373,-99.1825848983087
6.565,49.6573316520445,-104.087679910369
6.57,39.3647749865913,-108.038747036672
6.575,28.7343844532066,-111.003292254125
6.58,17.8617690984715,-112.958418135423
6.585,6.84374978874455,-113.890738651705
6.59,-4.22254982055608,-113.796116807754
6.595,-15.240491145321,-112.679262657788
6.6,-26.1145574579768,-110.553245032512
6.605,-36.7508351029335,-107.438979302493
6.61,-47.0573640906165,-103.364754085593
6.615,-56.9444117839842,-98.3658512920151
6.62,-66.3247462556074,-92.4842964752291
6.625,-75.1139974606939,-85.7687512879802
6.63,-83.2311898037787,-78.2745293920278
6.635,-90.599506017711,-70.0636855361532
6.64,-97.1473002104269,-61.2051004373619
6.645,-102.809323324859,-51.7744682133885
6.65,-107.528068340379,-41.8540942746832
6.655,-111.25509987948,-31.5324325388811
6.66,-113.952216935741,-20.9033291857488
6.665,-115.592315207183,-10.0649878793513
6.67,-116.159863765959,0.881283400499637
6.675,-115.650976258104,11.8324528131055
6.68,-114.073120907622,22.6851719493805
6.685,-111.444559463897,33.3371221437475
6.69,-107.793623781251,43.6882403123141
6.695,-103.157930648476,53.6417989246697
6.7,-97.5836090561121,63.1053449480026
6.705,-91.1245805197789,71.9915225422633
6.71,-83.8419021684851,80.2188117435193
6.715,-75.8031600092502,87.7122116877501
6.72,-67.0818879552165,94.4038854692296
6.725,-57.7569857620306,100.233768505282
6.73,-47.9121134012236,105.150127090662
6.735,-37.6350477478222,109.110041910718
6.74,-27.0169972224335,112.079785191406
6.745,-16.1518791631007,114.035061552062
6.75,-5.13557167355926,114.961091897726
6.755,5.93484454376324,114.852535610991
6.76,16.9618388214594,113.7132658898
6.765,27.8481656534963,111.556031980579
6.77,38.4975767530853,108.402055560578
6.775,48.8155123498303,104.280612885415
6.78,58.7097815867308,99.2286479746903
6.785,68.0912473003283,93.2904462522314
6.79,76.8745322979069,86.5173763083918
6.795,84.9787617014464,78.9676847523407
6.8,92.3283490711061,70.7063103020023
6.805,98.8538237286255,61.8046718153121
6.81,104.492684478833,52.3403824348257
6.815,109.190252650252,42.3968480063254
6.82,112.900487034883,32.062720613862
6.825,115.58671679415,21.4311948302861
6.83,117.222247292742,10.5991522495255
6.835,117.79079912572,-0.333823707750114
6.84,117.286752389167,-11.2665282480483
6.845,115.715185294891,-22.0972697543105
6.85,113.091715858834,-32.7250172745848
6.855,109.442173682211,-43.0505261762372
6.86,104.80214146155,-52.9774181460224
6.865,99.2164093691381,-62.4132041444897
6.87,92.7383786773366,-71.270249122065
6.875,85.4294359132164,-79.4666820712366
6.88,77.3583002495574,-86.9272527742004
6.885,68.6003310217465,-93.5841282122728
6.89,59.2367747365678,-99.3776100741109
6.895,49.3539345101573,-104.256744450154
6.9,39.0422586299393,-108.179789772891
6.905,28.3953646717281,-111.114511972993
6.91,17.5090353489736,-113.038287014472
6.915,6.48023623082441,-113.938008584259
6.92,-4.5937904178992,-113.809819389881
6.925,-15.6163087212543,-112.658704411039
6.93,-26.4917201179073,-110.4980000714
6.935,-37.1260387708645,-107.348882034887
6.94,-47.4272377269249,-103.23989458649
6.945,-57.3055208571377,-98.2065756677522
6.95,-66.6735982496662,-92.2912138131732
6.955,-75.4470538114972,-85.5427476837226
6.96,-83.5448885297653,-78.0167881461316
6.965,-90.8902982650818,-69.7757110906233
6.97,-97.4117019573059,-60.8887422500688
6.975,-103.043980833374,-51.4319398798725
6.98,-107.729833133488,-41.4879831101212
6.985,-111.421106753745,-31.1456956942115
6.99,-114.079957468334,-20.4992741085884
6.995,-115.679699744118,-9.64723718346175
7,-116.20526688014,1.30884037233943
7.005,-115.653263563952,12.2657178137844
7.01,-114.031658085791,23.119900434945
7.015,-111.359206624291,33.7689863709669
7.02,-107.664719443142,44.1128896965325
7.025,-102.986269626882,54.0549158289086
7.03,-97.370417720303,63.5026953998481
7.035,-90.8714916730942,72.369002336454
7.04,-83.5509305863973,80.5724888646253
7.045,-75.4766787218856,88.0383660025621
7.05,-66.7226047741935,94.6990463056684
7.055,-57.3679193167238,100.494750204883
7.06,-47.4965679906525,105.374062050897
7.065,-37.1965865342613,109.294410165611
7.07,-26.5594135968711,112.222439334687
7.075,-15.679166418187,114.134245868148
7.08,-4.65189135945787,115.015454954055
7.085,6.42519507991814,114.861136225066
7.09,17.454459226629,113.675573180229
7.095,28.3385853569143,111.471920951889
7.1,38.9812876756729,108.271800157875
7.105,49.2880017628148,104.104878541434
7.11,59.1665656234063,99.0084853144202
7.115,68.5279057993717,93.0272868932524
7.12,77.2867456734724,86.2130307672822
7.125,85.3623503686506,78.6243415497886
7.13,92.6793156155587,70.3265346434617
7.135,99.1683975385517,61.3914018369711
7.14,104.767368025804,51.8969209892037
7.145,109.421868091212,41.9268482845425
7.15,113.086221399457,31.5701644759669
7.155,115.724163797054,20.9203634272842
7.16,117.309443835404,10.0745892502844
7.165,117.826254857177,-0.86735533893375
7.17,117.269471268827,-11.804094538897
7.175,115.644678859829,-22.6338175149792
7.18,112.968008700234,-33.2554279311588
7.185,109.265802289178,-43.5696705250089
7.19,104.574147910207,-53.4802113673166
7.195,98.9383312074262,-62.894660838656
7.2,92.4122357991252,-71.7255383508034
7.205,85.0577143988646,-79.8911822908604
7.21,76.9439323562148,-87.3166061218675
7.215,68.1466700392525,-93.9342929597558
7.22,58.7475634986301,-99.6849093983659
7.225,48.8332670092763,-104.517909218674
7.23,38.494535281905,-108.391992992561
7.235,27.8252430248508,-111.275392988525
7.24,16.9213791008192,-113.145964427083
7.245,5.88006601585723,-113.991082049389
7.25,-5.20134104555032,-113.807361742135
7.255,-16.2260294052717,-112.600246744453
7.26,-27.0983505359379,-110.383513291228
7.265,-37.7242865680678,-107.17875885577
7.27,-48.0117898897791,-103.014935888154
7.275,-57.8710527474744,-97.9279844814253
7.28,-67.2147859659626,-91.9605989930172
7.285,-75.9585961883819,-85.1621375777387
7.29,-84.021544585635,-77.5886524805543
7.295,-91.3269440606441,-69.3029871110824
7.3,-97.803407711358,-60.3748593381136
7.305,-103.386105215857,-50.8808358616202
7.31,-108.018127754936,-40.9041056970126
7.315,-111.651821024481,-30.5339841002875
7.32,-114.249933098245,-19.8651186522141
7.325,-115.786445573293,-8.99641799755243
7.33,-116.247008129787,1.97023135649582
7.335,-115.62896399818,12.9313654424765
7.34,-113.941017734974,23.7833587622199
7.345,-111.202640605956,34.4237691091789
7.35,-107.443324543559,44.752554677932
7.355,-102.701784807646,54.6731416019668
7.36,-97.0251831451322,64.0933499396905
7.365,-90.4684088936904,72.9262050609129
7.37,-83.0934247437636,81.0906676068155
7.375,-74.9686623344638,88.5123103890524
7.38,-66.1684419885129,95.1239583289086
7.385,-56.7723893241743,100.866291898098
7.39,-46.8648265243355,105.688399304535
7.395,-36.534124795443,109.548251071125
7.4,-25.8720144780831,112.413065167467
7.405,-14.9728583700771,114.259533027149
7.41,-3.93290059791786,115.073886868809
7.415,7.15049317466606,114.851805312602
7.42,18.1795887341682,113.598174162082
7.425,29.0570179533908,111.326737929048
7.43,39.6864901953354,108.05969049742
7.435,49.9734835723528,103.82725665463
7.44,59.8259266115289,98.6673087643963
7.445,69.1548860280307,92.6250460997025
7.45,77.8752777319364,85.7527421475773
7.455,85.9066151867881,78.1095425713987
7.46,93.1738019520057,69.7612782413876
7.465,99.6079646350319,60.7802471459333
7.47,105.147310117168,51.2449173997587
7.475,109.737978706079,41.2395103895866
7.48,113.334854805959,30.853436389459
7.485,115.902290658718,20.1805720553755
7.49,117.414698233843,9.31838719522812
7.495,117.856970353333,-1.63305562834298
7.5,117.224704581512,-12.572193130847
7.505,115.524220912487,-23.3971034080801
7.51,112.772384001226,-34.0066572516338
7.515,108.996258583634,-44.3016447884792
7.52,104.232638503316,-54.1858548110409
7.525,98.5274921535672,-63.5670964942585
7.53,91.9353593178634,-72.3581628897226
7.535,84.5187186753936,-80.4777395750897
7.54,76.3473267235624,-87.851258821453
7.545,67.4975138552767,-94.4116907177361
7.55,58.051417117443,-100.100251124141
7.555,48.0961341500762,-104.866996498794
7.56,37.7227975968151,-108.671271578978
7.565,27.0255893509312,-111.48197996339
7.57,16.1007332858597,-113.277659881209
7.575,5.0455179481576,-114.046365737916
7.58,-6.04259671674279,-113.785376910585
7.585,-17.0667434335109,-112.500774861795
7.59,-27.9312565523776,-110.206944539946
7.595,-38.5421266899092,-106.926063734624
7.6,-48.8073318911303,-102.68764306939
7.605,-58.6371046338564,-97.5281690777613
7.61,-67.9442155490681,-91.4908836441079
7.615,-76.6443638691965,-84.6257063680292
7.62,-84.6567566002632,-76.9892748940553
7.625,-91.9049307176052,-68.6450464265101
7.63,-98.3178268359844,-59.6633776356673
7.635,-103.831065811398,-50.1214867686639
7.64,-108.388323952768,-40.1032066272368
7.645,-111.942663081531,-29.6984621646329
7.65,-114.457661592239,-19.0024482533374
7.655,-115.908217390626,-8.11453249148069
7.66,-116.280947716723,2.863047745626
7.665,-115.57417925012,13.8265969920213
7.67,-113.797585178376,24.6723801460514
7.675,-110.971567908236,35.2979625608342
7.68,-107.126499375998,45.603417779146
7.685,-102.301917997318,55.4923839061324
7.69,-96.5457517032709,64.8729789844323
7.695,-89.9136018194093,73.6586037354682
7.7,-82.4680921828102,81.7686652356013
7.705,-74.2782670952574,89.1292494408699
7.71,-65.4190116509425,95.6737576565815
7.715,-55.9704670953299,101.343506181263
7.72,-46.0174193915325,106.088273213212
7.725,-35.6486481843595,109.866765851658
7.73,-24.956233352735,112.646975077956
7.735,-14.0348253576253,114.406389430397
7.74,-2.98089216792162,115.132048813676
7.745,8.10804127619429,114.82043693068
7.75,19.1341457280155,113.477230860277
7.755,30.0000212858883,111.11694476901
7.76,40.6094077430993,107.762516939907
7.765,50.8678753685924,103.444891769539
7.77,60.6835072125735,98.2026400453514
7.775,69.9675889371241,92.0816433883437
7.78,78.6353232528005,85.1348462457983
7.785,86.6065826602712,77.4220563292134
7.79,93.8067065760248,69.0097566148731
7.795,100.16733808432,59.9708821363561
7.8,105.627283111251,50.3845139528997
7.805,110.133362688514,40.3354501504533
7.81,113.641219163448,29.913627476376
7.815,116.116031576942,19.2133845021608
7.82,117.533095471499,8.33257517017117
7.825,117.878228964187,-2.62844250365683
7.83,117.147979873064,-13.5679062527635
7.835,115.349626518674,-24.3837960984544
7.84,112.500984560944,-34.9749870657077
7.845,108.630049778917,-45.2423749577108
7.85,103.774517773288,-55.0899535441959
7.855,97.981223074616,-64.4258337484707
7.86,91.3055315015222,-73.1632046990038
7.865,83.8107034405905,-81.2212398896577
7.87,75.5672272973025,-88.5259480708978
7.875,66.6521080006816,-95.0109591892175
7.88,57.1480902407996,-100.61822412693
7.885,47.14280212939,-105.298597585929
7.89,36.7278204928131,-109.012270129412
7.895,25.997679267826,-111.729020307833
7.9,15.0488613525167,-113.428270773113
7.905,3.97882621660544,-114.098951044581
7.91,-7.11487296453842,-113.739190559098
7.915,-18.1353389339555,-112.355884955173
7.92,-28.9869232434069,-109.964192859731
7.925,-39.5756662548119,-106.58702735482
7.93,-49.8096183277021,-102.25460439554
7.935,-59.5991044249749,-97.0040992447445
7.94,-68.8570150095744,-90.8794418946906
7.945,-77.4992137322722,-83.9312549524953
7.95,-85.4451423938517,-76.2169055157243
7.955,-92.6186737766793,-67.8006108534626
7.96,-98.9492152213034,-58.7535125256191
7.965,-104.373007920125,-49.1536217663538
7.97,-108.834511716984,-39.0855459373818
7.975,-112.287728026986,-28.6399331421604
7.98,-114.697306911373,-17.9126155029053
7.985,-116.03931282181,-7.00348137348867
7.99,-116.301580462029,3.9848498302785
7.995,-115.483661550664,14.948450741013


==> data/s_hat_POD_r2.csv <==
time,shat1,shat2
4,-99.7621914424935,-56.363336604885
4.005,-104.355973838737,-46.5056621270529
4.01,-107.959757168459,-36.30925303038
4.015,-110.549643491184,-25.8688258418633
4.02,-112.11106500182,-15.2805459530662
4.025,-112.638833711892,-4.64115432115694
4.03,-112.1371047778,5.95290762395028
4.035,-110.619254502702,16.406366788314
4.04,-108.107674918958,26.6259728056012
4.045,-104.633487716029,36.5213299178235
4.05,-100.236181096755,46.0056983922788
4.055,-94.9631739064613,54.9967577695855
4.06,-88.8693120692017,63.4173245941427
4.065,-82.0163029713494,71.1960177416435
4.07,-74.4720939455632,78.2678650228321
4.075,-66.3102014228404,84.5748453993121
4.08,-57.6089976358737,90.0663618834148
4.085,-48.4509619762088,94.6996409947897
4.09,-38.9219042372209,98.4400554945211
4.095,-29.1101670238819,101.261367995267
4.1,-19.1058145896824,103.145893935245
4.105,-8.99981528259969,104.084583287806
4.11,1.11677534298032,104.077021241506
4.115,11.1536238529668,103.131348914835
4.12,21.0219139935337,101.264105954683
4.125,30.6351209923184,98.4999976002925
4.13,39.9097588428484,94.8715894699144
4.135,48.7660945690934,90.4189339425832
4.14,57.1288237452168,85.1891325615617
4.145,64.9277018511583,79.2358393793555
4.15,72.098126382651,72.6187105979409
4.155,78.5816650098199,65.4028062334763
4.16,84.3265254961261,57.6579498536263
4.165,89.2879635523009,49.45805269871
4.17,93.4286253093713,40.8804087056389
4.175,96.718821650063,32.0049671059522
4.18,99.1367322355904,22.9135893656534
4.185,100.668537699671,13.6892972742507
4.19,101.308479146088,4.41551897263931
4.195,101.058844771128,-4.8246603662359
4.2,99.9298841275116,-13.9492366235662
4.205,97.9396512409815,-22.8780071979836
4.21,95.1137784734612,-31.5332677022439
4.215,91.4851836868926,-39.8404790482002
4.22,87.0937138894942,-47.7288994226245
4.225,81.9857291324481,-55.1321760484798
4.23,76.2136309624588,-61.9888920573348
4.235,69.8353402183301,-68.2430642628022
4.24,62.9137293833854,-73.8445881158375
4.245,55.5160150674956,-78.7496266340121
4.25,47.7131164914283,-82.9209406220944
4.255,39.5789860822374,-86.3281580344011
4.26,31.1899184625987,-88.9479808648487
4.265,22.6238442313041,-90.7643284835503
4.27,13.9596149890733,-91.7684168650127
4.275,5.2762860662302,-91.9587736691333
4.28,-3.34759664049351,-91.3411896397474
4.285,-11.8346994129922,-89.9286072746317
4.29,-20.1095868743582,-87.7409481945092
4.295,-28.099385593923,-84.8048810961261
4.3,-35.734419391867,-81.1535326156423
4.305,-42.9488108744995,-76.8261438533284
4.31,-49.6810440464158,-71.8676757187943
4.315,-55.8744832014473,-66.3283666473646
4.32,-61.4778436902031,-60.2632466119964
4.325,-66.4456105974403,-53.7316117099763
4.33,-70.7384018364801,-46.7964639374575
4.335,-74.3232726787213,-39.5239210748513
4.34,-77.1739592814251,-31.9826018884868
4.345,-79.2710593526995,-24.242992104331
4.35,-80.6021486941461,-16.376796822817
4.355,-81.1618329828298,-8.45628521436081
4.36,-80.9517347877803,-0.553633457141895
4.365,-79.9804164537401,7.25972805355248
4.37,-78.2632401171358,14.9137571869978
4.375,-75.8221667365626,22.3404262683315
4.38,-72.6854966126335,29.4743261217387
4.385,-68.8875544303991,36.2532423010647
4.39,-64.4683223729848,42.6186981066858
4.395,-59.4730253201358,48.5164593193063
4.4,-53.9516725540053,53.896995978378
4.405,-47.9585607425718,58.7158969898573
4.41,-41.551743256202,62.9342338581285
4.415,-34.7924710946479,66.5188703917908
4.42,-27.7446108614848,69.4427158231926
4.425,-20.4740453234471,71.6849193969534
4.43,-13.0480621372004,73.2310051127926
4.435,-5.53473632045014,74.0729459424845
4.44,1.99768800717487,74.2091774698617
4.445,9.48141118048448,73.6445515175201
4.45,16.8496815384835,72.3902309163039
4.455,24.0373838258412,70.4635271370554
4.46,30.9816074968509,67.8876830330283
4.465,37.6221901935633,64.6916034315448
4.47,43.9022319181113,60.9095367617881
4.475,49.7685756946685,56.5807113098993
4.48,55.1722508190668,51.7489300513929
4.485,60.0688751240788,46.4621283235138
4.49,64.4190130458211,40.7718988661424
4.495,68.188486661342,34.73298897909
4.5,71.3486372782406,28.4027747161724
4.505,73.8765355923623,21.8407171624532
4.51,75.7551388865584,15.1078059207851
4.515,76.9733942185951,8.2659949676046
4.52,77.5262870351374,1.37763602641101
4.525,77.4148351461246,-5.49508544874111
4.53,76.6460284941011,-12.290706687007
4.535,75.2327156500614,-18.949031560684
4.54,73.1934384549258,-25.4116574220425
4.545,70.5522166977419,-31.6224803674839
4.55,67.3382851722871,-37.5281747342906
4.555,63.585785877578,-43.0786429220713
4.56,59.3334185201293,-48.2274319463441
4.565,54.6240528326496,-52.9321134717932
4.57,49.5043065419636,-57.1546244336187
4.575,44.0240930958889,-60.8615657330747
4.58,38.2361434928979,-64.0244568837377
4.585,32.1955067487228,-66.6199448844173
4.59,25.9590336803095,-68.6299659992273
4.595,19.5848487899104,-70.0418595318176
4.6,13.131815091293,-70.8484330860614
4.605,6.65899673697355,-71.0479792069244
4.61,0.225124281235408,-70.6442436904785
4.615,-6.11193265028176,-69.6463462390993
4.62,-12.295680616124,-68.0686545151188
4.625,-18.2715010111336,-65.9306130121834
4.63,-23.9871277623029,-63.2565285170191
4.635,-29.3930999260994,-60.0753142740717
4.64,-34.443185289167,-56.4201952903871
4.645,-39.0947713508835,-52.328377526853
4.65,-43.3092203738649,-47.8406840130983
4.655,-47.0521855255861,-43.0011611952527
4.66,-50.2938854989433,-37.8566590764391
4.665,-53.0093353895313,-32.4563889370261
4.67,-55.1785320198626,-26.8514626227441
4.675,-56.7865923323751,-21.0944175609307
4.68,-57.8238439199593,-15.2387318054081
4.685,-58.285867220375,-9.33833351572734
4.69,-58.1734893643102,-3.44710934367814
4.695,-57.4927301304861,2.38158377376528
4.7,-56.2547009193576,8.0953989330104
4.705,-54.4754581036608,13.6434672743381
4.71,-52.1758125434212,18.9768493738276
4.715,-49.3810974593961,24.0489658624198
4.72,-46.1208972370435,28.8160033206721
4.725,-42.4287400783786,33.2372917458356
4.73,-38.3417577276341,37.2756501787512
4.735,-33.9003157655212,40.8976974083206
4.74,-29.147618194046,44.0741250366492
4.745,-24.12929021819,46.7799305833115
4.75,-18.8929432721153,48.9946087268554
4.755,-13.4877264365088,50.7022992195102
4.76,-7.96386845151863,51.8918904607341
4.765,-2.37221454822128,52.5570781703174
4.77,3.23623769718785,52.6963790560133
4.775,8.8107993360075,52.3130998181543
4.78,14.3015437823804,51.4152622689575
4.785,19.6597493642368,50.015485762303
4.79,24.83832688815,48.1308285263715
4.795,29.7922285886651,45.7825898629796
4.8,34.4788350301728,42.9960755207121
4.805,38.858316750825,39.8003288615658
4.81,42.8939676821204,36.2278307208929
4.815,46.5525076434083,32.3141711065195
4.82,49.8043514964043,28.097696094019
4.825,52.6238428494133,23.6191334505649
4.83,54.9894505226151,18.9212006592209
4.835,56.883926322428,14.048199118851
4.84,58.2944230222428,9.04559836218959
4.845,59.2125718059258,3.95961416637381
4.85,59.6345187963082,-1.16321557299261
4.855,59.5609206599811,-6.27645337058369
4.86,58.9968996484439,-11.3341793197493
4.865,57.9519588002015,-16.2913992397087
4.87,56.4398583849267,-21.1044402731952
4.875,54.4784550154945,-25.7313305671309
4.88,52.0895051829117,-30.1321598561866
4.885,49.2984352794889,-34.2694179804577
4.89,46.1340804639439,-38.1083086015151
4.895,42.6283949857442,-41.6170356331834
4.9,38.8161368225799,-44.7670601718779
4.905,34.7345296925017,-47.5333259934663
4.91,30.4229056795075,-49.8944519766747
4.915,25.9223318571548,-51.83289011435
4.92,21.2752244084564,-53.3350480808251
4.925,16.5249538215638,-54.3913756337367
4.93,11.7154447895469,-54.9964144395914
4.935,6.89077445917946,-55.1488112220016
4.94,2.09477265849758,-54.8512944378265
4.945,-2.62937231336263,-54.1106149876113
4.95,-7.2394988271579,-52.9374517610331
4.955,-11.6948445945597,-51.3462831039561
4.96,-15.9564036029841,-49.3552255696837
4.965,-19.9872642099955,-46.9858415816303
4.97,-23.7529254812371,-44.2629178865019
4.975,-27.2215890689037,-41.2142169147278
4.98,-30.3644241641972,-37.870203386832
4.985,-33.1558033153112,-34.2637487091145
4.99,-35.5735071803456,-30.4298158877898
4.995,-37.5988965799764,-26.4051278558727
5,-39.2170505252374,-22.2278222498428
5.005,-40.4168692186557,-17.9370957916275
5.01,-41.1911413591719,-13.5728415239306
5.015,-41.5365754194702,-9.17528221165572
5.02,-41.4537949049899,-4.78460325754972
5.025,-40.9472979432762,-0.440588484821058
5.03,-40.0253818866468,3.81773788769965
5.035,-38.7000339365445,7.95245981203981
5.04,-36.9867891106791,11.9271053459799
5.045,-34.9045571705244,15.7069669083748
5.05,-32.4754204036211,19.2594029640591
5.055,-29.7244044094576,22.5541184352533
5.06,-26.6792242669175,25.5634213529166
5.065,-23.3700086633161,28.2624535043898
5.07,-19.8290047383157,30.6293931000743
5.075,-16.090266539469,32.6456277684684
5.08,-12.1893300992071,34.295896491993
5.085,-8.16287822567205,35.5683994117479
5.09,-4.04839815218504,36.4548747535845
5.095,0.116164787015826,36.9506424565307
5.1,4.29275429293051,37.054614413566
5.105,8.44354792133878,36.7692715600689
5.11,12.5312965168507,36.100608363196
5.115,16.5196552772,35.0580455725292
5.12,20.3735035717655,33.6543123853805
5.125,24.0592507688432,31.9052994563748
5.13,27.5451254776625,29.8298844378758
5.135,30.8014457821948,27.4497319734071
5.14,33.8008682330731,24.7890702787101
5.145,36.5186135700014,21.8744466330838
5.15,38.9326673684079,18.7344642660881
5.155,41.0239540391789,15.3995032607866
5.16,42.7764828573837,11.9014282039359
5.165,44.177464953081,8.27328539565151
5.17,45.2174004625584,4.54899248606508
5.175,45.8901353094907,0.763023434537103
5.18,46.1928873601885,-3.04990831147922
5.185,46.126241972865,-6.85516554520153
5.19,45.694117235156,-10.61849911365
5.195,44.90369945437,-14.3063530654374
5.2,43.7653497285596,-17.8861604799603
5.205,42.2924826809305,-21.3266274427434
5.21,40.5014186829209,-24.5980027697422
5.215,38.4112111201753,-27.6723312398766
5.22,36.0434504685029,-30.5236882681865
5.225,33.4220471418267,-33.1283941399227
5.23,30.5729952494479,-35.4652061267048
5.235,27.5241195542289,-37.5154870176318
5.24,24.3048080553987,-39.2633488189558
5.245,20.9457327286875,-40.6957706036642
5.25,17.4785610417535,-41.8026897251403
5.255,13.9356609239607,-42.5770658451015
5.26,10.3498019062969,-43.0149174634442
5.265,6.75385515959425,-43.1153308747117
5.27,3.18049514742539,-42.8804417109879
5.275,-0.338094425557616,-42.3153894625184
5.28,-3.7705077479771,-41.4282455937633
5.285,-7.08639457846331,-40.2299160924399
5.29,-10.2567260278644,-38.7340195010298
5.295,-13.2540461343746,-36.9567416828458
5.3,-16.0527070632426,-34.9166687667514
5.305,-18.6290859256186,-32.6345998947061
5.31,-20.9617813913215,-30.133341563161
5.315,-23.0317884663553,-27.4374855016822
5.32,-24.8226500162088,-24.573172168742
5.325,-26.3205838385031,-21.5678420641485
5.33,-27.5145843214101,-18.4499771588432
5.335,-28.39649796529,-15.2488348246179
5.34,-28.961072291888,-11.9941767076046
5.345,-29.205977915752,-8.71599502917723
5.35,-29.1318038037556,-5.44423881536255
5.355,-28.7420259981472,-2.2085425503291
5.36,-28.0429503237755,0.962040279407359
5.365,-27.0436298384831,4.03929633592703
5.37,-25.7557580146044,6.99610193781354
5.375,-24.1935388566577,9.80666068581114
5.38,-22.3735353634805,12.4467270882439
5.385,-20.3144979302158,14.8938142106049
5.39,-18.0371744549708,17.1273835358709
5.395,-15.5641040651651,19.1290154022675
5.4,-12.9193965083875,20.8825585813963
5.405,-10.128499361107,22.3742577695707
5.41,-7.21795529525702,23.5928579864438
5.415,-4.21515170722786,24.5296851049123
5.42,-1.14806505612547,25.1787019721587
5.425,1.9549977215239,25.536539820758
5.43,5.06565835472195,25.6025049083013
5.435,8.15572459500789,25.3785605612663
5.44,11.1974434865634,24.8692850313169
5.445,14.163748310561,24.0818057973915
5.45,17.0284970455827,23.0257111625828
5.455,19.7667002841767,21.7129401988408
5.46,22.3547366603621,20.1576522831068
5.465,24.7705539729959,18.3760776439794
5.47,26.9938543342009,16.3863504970262
5.475,29.0062618292542,14.2083264882346
5.48,30.7914713431312,11.8633862878939
5.485,32.3353773878847,9.37422728071097
5.49,33.6261819527303,6.76464538166771
5.495,34.6544805935467,4.05930907073438
5.5,35.4133261788377,1.28352778294375
5.505,35.898269913329,-1.53698318642233
5.51,36.1073794665074,-4.37633909842752
5.515,36.0412342397391,-7.20872136187851
5.52,35.7028980102682,-10.0086101875858
5.525,35.0978693915583,-12.7510122467813
5.53,34.2340107452581,-15.4116813455597
5.535,33.1214563687717,-17.9673302141447
5.54,31.7725009622808,-20.3958316119843
5.545,30.2014695484868,-22.6764070659584
5.55,28.424570175816,-24.7898016880621
5.555,26.4597308800021,-26.7184436594609
5.56,24.3264225086159,-28.4465871184037
5.565,22.045469127197,-29.9604373486822
5.57,19.6388478232827,-31.2482573316923
5.575,17.1294798051072,-32.300454897207
5.58,14.5410147545226,-33.1096498842537
5.585,11.8976104383972,-33.670720902563
5.59,9.22370960917004,-33.9808314654892
5.595,6.54381623332385,-34.0394354457248
5.6,3.88227307638649,-33.8482619841781
5.605,1.26304264491132,-33.4112801587648
5.61,-1.29050655989519,-32.7346438922975
5.615,-3.75580658513617,-31.8266177459311
5.62,-6.11128755341053,-30.6974844055396
5.625,-8.33656445698541,-29.3594348218208
5.63,-10.4126116117064,-27.8264421097304
5.635,-12.3219232872479,-26.1141204479622
5.64,-14.0486591669067,-24.2395703435776
5.645,-15.5787734382594,-22.2212117395325
5.65,-16.9001264742963,-20.0786065428166
5.655,-18.002578231661,-17.8322722372817
5.66,-18.8780626668045,-15.5034883171728
5.665,-19.5206426505698,-13.1140973341148
5.67,-19.926545045224,-10.6863023911861
5.675,-20.0941757934784,-8.2424629421735
5.68,-20.0241150547441,-5.80489076171625
5.685,-19.7190926079301,-3.39564794254503
5.69,-19.1839439206671,-1.03634874927888
5.695,-18.4255474601283,1.25203288566032
5.7,-17.4527439888918,3.44934849926405
5.705,-16.2762387489013,5.53645122077322
5.71,-14.9084875859945,7.4953613256258
5.715,-13.3635682053128,9.30941977389058
5.72,-11.6570378729261,10.9634284082449
5.725,-9.805778990167,12.4437756207701
5.73,-7.8278340635786,13.7385464431489
5.735,-5.74223167436475,14.8376161696652
5.74,-3.56880511628757,15.7327267850236
5.745,-1.32800541977296,16.4175456376108
5.75,0.959289487575594,16.887705971559
5.755,3.2719677177639,17.1408291059348
5.76,5.58887669028248,17.1765282246699
5.765,7.8890149807889,16.9963939146081
5.77,10.1517210316572,16.6039617594521
5.775,12.3568570516585,16.0046624627208
5.78,14.4849864924519,15.2057551314631
5.785,16.517543563463,14.2162445028936
5.79,18.4369933332825,13.0467830369731
5.795,20.2269810640613,11.7095589280146
5.8,21.8724695345357,10.2181712065942
5.805,23.3598632262928,8.587493208471
5.81,24.6771183755792,6.83352577911641
5.815,25.8138380282535,4.97324166023318
5.82,26.7613513771728,3.02442256785541
5.825,27.5127768081564,1.00549051998919
5.83,28.0630682314008,-1.0646649948708
5.835,28.4090444285012,-3.16686239862509
5.84,28.5494012997194,-5.28180434059171
5.845,28.4847070504714,-7.39025334845176
5.85,28.2173805088045,-9.47320523614576
5.855,27.751652915557,-11.5120587306845
5.86,27.0935136745988,-13.4887798318608
5.865,26.2506406907573,-15.3860594832538
5.87,25.2323160565009,-17.1874632089096
5.875,24.0493279740204,-18.8775714568002
5.88,22.7138599159366,-20.442109486663
5.885,21.2393681344716,-21.8680657451176
5.89,19.6404487246861,-23.1437977840123
5.895,17.9326955315061,-24.2591248976891
5.9,16.1325502621062,-25.2054067801851
5.905,14.2571462242274,-25.9756076331942
5.91,12.3241471567771,-26.5643452887782
5.915,10.3515826512983,-26.9679250462315
5.92,8.35768168142022,-27.18435805905
5.925,6.36070576217548,-27.2133642445592
5.93,4.37878325214371,-27.0563598243261
5.935,2.42974628894421,-26.7164297369855
5.94,0.530971812936794,-26.1982852955235
5.945,-1.30077191450124,-25.5082075873857
5.95,-3.04947195257099,-24.6539772370698
5.955,-4.70000920951194,-23.644791266178
5.96,-6.23828766848439,-22.4911678943754
5.965,-7.65135321523247,-21.2048402254632
5.97,-8.92750107503543,-19.7986398550328
5.975,-10.0563709779878,-18.2863715191613
5.98,-11.0290292905179,-16.6826799766296
5.985,-11.8380374761406,-15.0029103795597
5.99,-12.4775063785632,-13.2629634385888
5.995,-12.9431359541823,-11.4791467282323
6,-13.2322402174471,-9.66802350552504
6.005,-13.343757300211,-7.84626043004115
6.01,-13.2782446637195,-6.03047557577578
6.015,-13.037859637963,-4.23708811502242
6.02,-12.6263255964542,-2.48217103132149
6.025,-12.048884203778,-0.781308182943885
6.03,-11.3122342972993,0.850543009507773
6.035,-10.4244580820214,2.39918203752292
6.04,-9.39493542769226,3.85128779828661
6.045,-8.23424715886401,5.1945320462228
6.05,-6.95406832084804,6.41768283261685
6.055,-5.56705248659312,7.51069706367225
6.06,-4.08670824081423,8.46480141536355
6.065,-2.52726903768291,9.27256095810914
6.07,-0.903557676666202,9.92793496438889
6.075,0.769153322599325,10.4263194967014
6.08,2.47528414133649,10.7645765003797
6.085,4.19909156147152,10.9410492544306
6.09,5.9248130272456,10.9555641623923
6.095,7.63680956346087,10.8094189929072
6.1,9.31970626872744,10.5053578049857
6.105,10.9585291367821,10.0475329145727
6.11,12.5388370043931,9.44145437584198
6.115,14.0468474800079,8.693927561552
6.12,15.4695557725262,7.81297953079462
6.125,16.7948454137156,6.80777496864901
6.13,18.0115899500898,5.68852256982001
6.135,19.1097447697496,4.4663728165935
6.14,20.0804283259008,3.15330816980247
6.145,20.915992120626,1.76202674949399
6.15,21.6100789190698,0.305820629262842
6.155,22.1576687745413,-1.20155009547533
6.16,22.5551125581524,-2.74598627979478
6.165,22.800152801496,-4.3131805426094
6.17,22.8919317764903,-5.88874871850963
6.175,22.830986851865,-7.45836075341943
6.18,22.6192332798114,-9.00786986791861
6.185,22.2599346780591,-10.523438840864
6.19,21.7576615811018,-11.991662304575
6.195,21.1182385385159,-13.3996839908171
6.2,20.3486803374007,-14.7353079235442
6.205,19.4571180190701,-15.9871026192132
6.21,18.4527154464345,-17.1444974277695
6.215,17.3455772573253,-18.1978702263896
6.22,16.146649109667,-19.1386257629734
6.225,14.8676111863305,-19.9592640364136
6.23,13.5207659802196,-20.6534381949908
6.235,12.11892142325,-21.2160015320164
6.24,10.6752704560697,-21.6430432582104
6.245,9.2032681584229,-21.9319128324021
6.25,7.71650757284643,-22.0812327351209
6.255,6.22859535687924,-22.0908996726528
6.26,4.75302839120629,-21.9620743013369
6.265,3.30307245329817,-21.697159662443
6.27,1.8916440383713,-21.2997686161051
6.275,0.531196372193798,-20.7746806577037
6.28,-0.766389386207012,-20.127788591046
6.285,-1.98990680904634,-19.366035618957
6.29,-3.12891985192277,-18.4973434927859
6.295,-4.17385068488141,-17.5305324371937
6.3,-5.11605897138822,-16.4752336348171
6.305,-5.9479119480169,-15.3417951164278
6.31,-6.66284474677106,-14.1411819555195
6.315,-7.25541049554428,-12.8848717113989
6.32,-7.72131982936969,-11.5847461014269
6.325,-8.05746954490485,-10.2529799107308
6.33,-8.26196023208693,-8.90192816622233
6.335,-8.33410281911453,-7.54401261092445
6.34,-8.27441406889533,-6.19160851434205
6.345,-8.08460116587896,-4.85693284487855
6.35,-7.76753563082473,-3.55193481119111
6.355,-7.32721689661191,-2.28818975105068
6.36,-6.76872596980364,-1.0767973089954
6.365,-6.09816968948806,0.0717152018089247
6.37,-5.32261617616334,1.14748341211214
6.375,-4.45002213839395,2.14138970377582
6.38,-3.48915277300411,3.04513950050291
6.385,-2.44949505512849,3.85132940591076
6.39,-1.34116526703338,4.55350663321733
6.395,-0.174811658861723,5.1462192559756
6.4,1.03848682996028,5.62505689828717
6.405,2.28732483320201,5.98668157483953
6.41,3.56007683102036,6.22884848500488
6.415,4.84500445200795,6.3504166601585
6.42,6.13036382254801,6.35134945836973
6.425,7.40451199110086,6.23270499474451
6.43,8.65601147288936,5.99661668803645
6.435,9.87373198668907,5.64626419380534
6.44,11.0469484897242,5.18583508054431
6.445,12.1654346586202,4.62047768702651
6.45,13.2195510135114,3.9562456759071
6.455,14.2003269382275,3.20003486968803
6.46,15.0995359114329,2.35951301991751
6.465,15.9097633310571,1.44304321843084
6.47,16.6244663866815,0.459601710104302
6.475,17.2380255110753,-0.581309090374511
6.48,17.7457870220732,-1.66975154009728
6.485,18.1440966487373,-2.79544680325686
6.49,18.4303237204973,-3.94787109679511
6.495,18.6028758839414,-5.11635325246569
6.5,18.6612042983793,-6.29017269912981
6.505,18.6057993474406,-7.45865697495389
6.51,18.4381769890422,-8.61127789297195
6.515,18.1608559493228,-9.73774550496215
6.52,17.7773260468513,-10.8280990374576
6.525,17.2920080108866,-11.8727940095978
6.53,16.7102052310216,-12.8627847850067
6.535,16.0380479445547,-13.7896018584917
6.54,15.2824304318212,-14.6454232325759
6.545,14.4509418479462,-15.4231392981687
6.55,13.5517913715728,-16.1164106974521
6.555,12.5937283966588,-16.7197187147216
6.56,11.5859585320609,-17.2284078118324
6.565,10.5380562050447,-17.638719998435
6.57,9.45987468885523,-17.947820802673
6.575,8.36145439088024,-18.1538166848158
6.58,7.25293024667032,-18.255763813744
6.585,6.1444390661054,-18.2536682036416
6.59,5.04602767137728,-18.1484772850296
6.595,3.96756265230083,-17.9420630597697
6.6,2.91864254295495,-17.6371970632395
6.605,1.90851319503257,-17.2375174279501
6.61,0.94598708785293,-16.7474884108444
6.615,0.0393672731247173,-16.1723528108399
6.62,-0.803623395334229,-15.5180777633302
6.625,-1.57590715014173,-14.7912944538494
6.63,-2.27110977883115,-13.9992323434694
6.635,-2.88361219684279,-13.1496485433347
6.64,-3.40859471636045,-12.250753014663
6.645,-3.84207367229711,-11.311130303227
6.65,-4.18093013924963,-10.3396585435141
6.655,-4.42293054761613,-9.3454264872018
6.66,-4.56673908259778,-8.33764932313993
6.665,-4.61192182577756,-7.32558406156928
6.67,-4.55894267466956,-6.31844525381126
6.675,-4.40915115035901,-5.32532181013624
6.68,-4.16476227641172,-4.35509566306159
6.685,-3.82882878295368,-3.41636300109097
6.69,-3.40520595756291,-2.51735876910957
6.695,-2.89850952877089,-1.66588509658076
6.7,-2.31406702797237,-0.86924427369894
6.705,-1.65786313087235,-0.134176849152095
6.71,-0.936479529789279,0.533194628396518
6.715,-0.157029932772502,1.12741575906675
6.72,0.672909175772246,1.64374392474598
6.725,1.5453713457144,2.07818506366679
6.73,2.45207584973316,2.42752331004301
6.735,3.38450553686794,2.68934329038246
6.74,4.33398612534993,2.86204493762399
6.745,5.29176620285484,2.94485075446483
6.75,6.24909720288869,2.93780552746331
6.755,7.19731263320132,2.84176856304183
6.76,8.12790584577404,2.65839858470945
6.765,9.03260565784895,2.39013149703098
6.77,9.90344915940814,2.04015128547565
6.775,10.7328510741723,1.61235438170588
6.78,11.5136690782241,1.11130788057954
6.785,12.2392645223882,0.542202047644984
6.79,12.903558051086,-0.0892023962317822
6.795,13.5010796610819,-0.776631683643146
6.8,14.0270127978426,-1.51336053589459
6.805,14.4772321446441,-2.2922772259934
6.81,14.8483348195335,-3.10595154466158
6.815,15.1376647572317,-3.94670502470852
6.82,15.3433301164888,-4.80668276525245
6.825,15.4642136176885,-5.67792618957908
6.83,15.4999757800753,-6.55244606885323
6.835,15.4510510922603,-7.42229514838063
6.84,15.3186372130905,-8.27963972352636
6.845,15.1046773619661,-9.11682952855521
6.85,14.811836117743,-9.92646532334437
6.855,14.4434689029127,-10.7014635898601
6.86,14.003585484344,-11.4351177821788
6.865,13.4968078730123,-12.1211556103203
6.87,12.9283230524113,-12.7537918788722
6.875,12.3038310083521,-13.3277764458995
6.88,11.6294885712362,-13.838436915533
6.885,10.911849615355,-14.2817157284425
6.89,10.1578021880397,-14.6542013676646
6.895,9.37450316436195,-14.9531534524771
6.9,8.56931104039234,-15.1765215497035
6.905,7.7497174896625,-15.3229575894786
6.91,6.92327831336927,-15.3918218306283
6.915,6.09754441501283,-15.3831823788844
6.92,5.27999342460613,-15.2978083187039
6.925,4.47796258642753,-15.1371565759751
6.93,3.69858350765388,-14.9033526839251
6.935,2.94871934329729,-14.5991656776048
6.94,2.23490496591166,-14.2279773930079
6.945,1.56329063681627,-13.7937464947322
6.95,0.939589659424181,-13.3009676007417
6.955,0.369030455024169,-12.7546259138508
6.96,-0.143686542558365,-12.1601478066999
6.965,-0.594426824175407,-11.5233478399151
6.97,-0.979654275180168,-10.8503727215691
6.975,-1.29645793089865,-10.1476427397623
6.98,-1.54257282491433,-9.4217912189167
6.985,-1.71639479277108,-8.67960256408607
6.99,-1.81698914992929,-7.92794946610944
6.995,-1.84409321930465,-7.17372984373045
7,-1.79811273995302,-6.42380409684339
7.005,-1.68011224391866,-5.68493323785328
7.01,-1.49179954243029,-4.96371845583136
7.015,-1.23550451501757,-4.26654265084229
7.02,-0.914152445260426,-3.59951445369487
7.025,-0.531232194330695,-2.96841521965027
7.03,-0.0907595478254445,-2.37864945358197
7.035,0.402763887755131,-1.83519908903185
7.04,0.944395825508977,-1.34258200490069
7.045,1.52880202934455,-0.904815121534472
7.05,2.15030816113628,-0.525382373140491
7.055,2.80295424516192,-0.207207806234128
7.06,3.48055123204342,0.0473659953541452
7.065,4.17673913019451,0.236594009007592
7.07,4.88504616353444,0.359339297068923
7.075,5.59894840998691,0.415077909527733
7.08,6.31192937602995,0.403898171376541
7.085,7.01753896823396,0.326494411827563
7.09,7.70945133321659,0.184155243026608
7.095,8.38152105260756,-0.021253455144609
7.1,9.0278371992669,-0.287310640568466
7.105,9.64277478491356,-0.611067056426077
7.11,10.2210431572381,-0.989076730593578
7.115,10.7577309362031,-1.41743269793572
7.12,11.2483471142577,-1.89180658118061
7.125,11.6888579832626,-2.40749163443409
7.13,12.07571959167,-2.95944882574093
7.135,12.4059054785369,-3.54235551162752
7.14,12.6769294758734,-4.15065623743038
7.145,12.8868634172116,-4.7786151825455
7.15,13.0343496377057,-5.42036975960185
7.155,13.1186081991076,-6.06998487100061
7.16,13.1394388211648,-6.72150732526132
7.165,13.0972175489337,-7.36901991912601
7.17,12.9928882327599,-8.00669469930265
7.175,12.8279489438339,-8.62884492995125
7.18,12.6044334928824,-9.22997530836556
7.185,12.3248882623078,-9.80482999158294
7.19,11.9923446025879,-10.3484380206344
7.195,11.6102870816335,-10.8561557565692
7.2,11.1826179107658,-11.3237059729702
7.205,10.7136179027266,-11.7472132831091
7.21,10.2079043454088,-12.1232356158523
7.215,9.67038619956797,-12.4487914925699
7.22,9.10621704946427,-12.7213828972714
7.225,8.52074625201691,-12.9390135736167
7.23,7.91946874253063,-13.1002026249654
7.235,7.30797396328256,-13.2039933368387
7.24,6.69189438520467,-13.2499571847044
7.245,6.0768540925573,-13.2381930334717
7.25,5.4684178958994,-13.1693215781253
7.255,4.87204142989594,-13.0444751171624
7.26,4.2930226796734,-12.8652827915694
7.265,3.73645536268798,-12.6338514616348
7.27,3.20718457258916,-12.3527424316066
7.275,2.70976506755836,-12.0249442677591
7.28,2.24842255832343,-11.6538419885235
7.285,1.82701832076727,-11.2431829357031
7.29,1.4490174250626,-10.7970396631735
7.295,1.11746083789548,-10.3197702036366
7.3,0.834941616930657,-9.81597609477119
7.305,0.603585377578981,-9.29045856331577
7.31,0.425035171723407,-8.74817327911311
7.315,0.300440876726639,-8.19418410082775
7.32,0.230453151167041,-7.63361624085247
7.325,0.215221971720091,-7.07160927881267
7.33,0.254399723808197,-6.51327045106038
7.335,0.347148777465102,-5.96362863765931
7.34,0.49215343967636,-5.42758945867189
7.345,0.687636135625827,-4.90989187817671
7.35,0.931377634145412,-4.41506669751332
7.355,1.22074109755774,-3.94739729894589
7.36,1.55269970332299,-3.51088297746677
7.365,1.92386755473119,-3.10920517206167
7.37,2.3305335705716,-2.74569687869569
7.375,2.7686980194837,-2.42331549584273
7.38,3.23411134374083,-2.1446193198815
7.385,3.72231489969676,-1.91174787244838
7.39,4.22868322816147,-1.7264062052162
7.395,4.7484674576568,-1.58985328991352
7.4,5.27683943689077,-1.50289456307492
7.405,5.80893618990336,-1.46587865638512
7.41,6.33990428816335,-1.478698304916
7.415,6.86494373838985,-1.5407953874167
7.42,7.37935099295416,-1.6511700154577
7.425,7.87856070127858,-1.80839355199348
7.43,8.35818583554796,-2.0106254051219
7.435,8.81405584211974,-2.25563340979265
7.44,9.24225249106497,-2.5408175792407
7.445,9.63914312007684,-2.86323697925964
7.45,10.001410995305,-3.21963945232338
7.455,10.3260825402518,-3.60649389522681
7.46,10.6105512144254,-4.0200247735284
7.465,10.8525978556865,-4.45624853879459
7.47,11.0504073338542,-4.9110116005885
7.475,11.2025813978306,-5.38002949440393
7.48,11.3081476339454,-5.85892687937852
7.485,11.3665644890893,-6.34327799565298
7.49,11.3777223481712,-6.82864721067178
7.495,11.3419406911728,-7.31062928650904
7.5,11.2599613902739,-7.78488900638544
7.505,11.1329382418655,-8.24719980782439
7.51,10.9624228614569,-8.69348108225688
7.515,10.7503471012298,-9.11983381617774
7.52,10.4990021800234,-9.52257426701101
7.525,10.2110147435934,-9.89826538746658
7.53,9.88932009884357,-10.2437457351519
7.535,9.53713288915646,-10.5561556293118
7.54,9.15791549877231,-10.8329603435619
7.545,8.75534449220742,-11.0719701520963
7.55,8.33327540982635,-11.2713570768233
7.555,7.89570625277781,-11.429668213932
7.56,7.44673999948357,-11.5458355502367
7.565,6.99054650167899,-11.6191822119988
7.57,6.53132411061607,-11.649425121498
7.575,6.07326138345639,-11.6366740691231
7.58,5.62049921613354,-11.5814272409088
7.585,5.17709374211149,-11.4845632729575
7.59,4.74698032659329,-11.3473299348014
7.595,4.33393897295736,-11.1713295732123
7.6,3.94156144265483,-10.9585014759982
7.605,3.57322037165475,-10.7111013417102
7.61,3.23204064595871,-10.4316780656948
7.615,2.9208732759308,-10.123048075359
7.62,2.64227198442544,-9.78826746769152
7.625,2.39847269718879,-9.43060221982537
7.63,2.1913760960125,-9.05349675861113
7.635,2.02253336590159,-8.66054118765414
7.64,1.89313523735649,-8.25543747997705
7.645,1.80400439404778,-7.8419649513176
7.65,1.755591284968,-7.42394533302158
7.655,1.74797334886684,-7.00520776452177
7.66,1.78085762770205,-6.58955402351358
7.665,1.85358671525129,-6.18072430718124
7.67,1.96514795720559,-5.7823638702552
7.675,2.11418579027083,-5.39799081537877
7.68,2.29901708029366,-5.03096531834086
7.685,2.51764929344274,-4.68446055532803
7.69,2.76780131023985,-4.36143558162102
7.695,3.04692666995316,-4.0646103912878
7.7,3.35223901272201,-3.79644336560686
7.705,3.68073946894294,-3.5591112944061
7.71,4.02924573005097,-3.35449212945725
7.715,4.39442252199427,-3.1841506027668
7.72,4.77281319251691,-3.04932681530763
7.725,5.16087211589966,-2.95092787370277
7.73,5.5549976141027,-2.88952262387226
7.735,5.95156509132379,-2.86533950195508
7.74,6.34696007981869,-2.87826749419062
7.745,6.73761089839385,-2.92786016915327
7.75,7.12002063121445,-3.01334271804091
7.755,7.49079814339153,-3.13362191187394
7.76,7.84668786111427,-3.28729885870779
7.765,8.18459805775221,-3.47268441952625
7.77,8.50162740322036,-3.68781711857797
7.775,8.79508955181405,-3.93048336274036
7.78,9.06253556349911,-4.19823976522028
7.785,9.30177397509044,-4.48843735168672
7.79,9.51088836066079,-4.79824741191292
7.795,9.68825224467042,-5.12468874729686
7.8,9.83254125647093,-5.46465605432149
7.805,9.94274244077536,-5.81494917617518
7.81,10.0181606651635,-6.17230294942408
7.815,10.0584220924623,-6.53341736982954
7.82,10.0634747126645,-6.89498780113423
7.825,10.033585955679,-7.25373495287217
7.83,9.96933743241532,-7.60643435794377
7.835,9.87161687724555,-7.94994508776652
7.84,9.7416073895518,-8.28123745217561
7.845,9.5807740956311,-8.59741944279698
7.85,9.39084837449296,-8.89576169222066
7.855,9.17380981186009,-9.17372073682175
7.86,8.93186606579268,-9.42896038834992
7.865,8.66743084464566,-9.65937103826479
7.87,8.38310021339353,-9.86308673904925
7.875,8.08162745759966,-10.0384999281918
7.88,7.76589674536126,-10.18427368299
7.885,7.43889583634905,-10.2993514175821
7.89,7.10368809351879,-10.3829639574461
7.895,6.76338405716265,-10.4346339508058
7.9,6.42111284267432,-10.4541776007245
7.905,6.07999362272562,-10.4417037259415
7.91,5.74310745152181,-10.3976101824951
7.915,5.41346968346271,-10.3225777016712
7.92,5.09400323095509,-10.217561222612
7.925,4.78751289638573,-10.0837788198234
7.93,4.49666100147994,-9.92269834664026
7.935,4.22394452355995,-9.73602193527244
7.94,3.97167393272381,-9.52566851219691
7.945,3.74195390684106,-9.29375450422902
7.95,3.53666608267847,-9.04257292546563
7.955,3.3574539816063,-8.77457104832163
7.96,3.20571022738657,-8.49232687297672
7.965,3.08256615170815,-8.19852461862345
7.97,2.98888386061688,-7.89592946689465
7.975,2.9252508120029,-7.5873617926972
7.98,2.89197693106658,-7.27567112036201
7.985,2.88909426740238,-6.96371004352577
7.99,2.91635917423108,-6.65430834549975
7.995,2.97325696758298,-6.35024755308282


==> data/s_hat_POD_r8.csv <==
time,shat1,shat2,shat3,shat4,shat5,shat6,shat7,shat8,shat1_t,shat2_t
4,-99.7621914424935,-56.363336604885,-15.8691770580384,14.550888284256,-12.8210344892465,-5.10369649919,4.57790991665837,0.883411640221677,-99.7621914424935,-56.363336604885
4.005,-104.976423207895,-46.6746022721561,-12.7575616548143,17.3586562447413,-10.6369188368932,-8.70317163351075,4.4909372484078,-0.995281339466541,-104.976423207895,-46.6746022721561
4.01,-109.22984021,-36.5449497833715,-9.15846290744648,19.4974182160684,-7.52768207144802,-11.5579296918209,3.69488231501361,-2.6629343869813,-109.22984021,-36.5449497833715
4.015,-112.481882699684,-26.0633399366584,-5.2075210004791,20.8938172473358,-3.74478885938006,-13.4280268578506,2.34745253731225,-3.87083417335402,-112.481882699684,-26.0633399366584
4.02,-114.706000121196,-15.3245512252318,-1.05374175778759,21.5054206189936,0.400027360977226,-14.154471780388,0.688706414441317,-4.45915415564382,-114.706000121196,-15.3245512252318
4.025,-115.885699937124,-4.42812177514447,3.14685553540645,21.3208580598174,4.56144600911941,-13.6736723034495,-1.00664063498392,-4.37815548100249,-115.885699937124,-4.42812177514447
4.03,-116.009804383311,6.52394883791895,7.23754374859282,20.3586611845543,8.38973640407035,-12.0234595912377,-2.47932880240127,-3.6869974503982,-116.009804383311,6.52394883791895
4.035,-115.070364739463,17.4294407812902,11.0666037190914,18.6651593960207,11.5598838543942,-9.34035823963927,-3.52737143029601,-2.53250337145672,-115.070364739463,17.4294407812902
4.04,-113.064672262374,28.1868700170576,14.4924277089521,16.3116776629541,13.7988228157658,-5.8484756493195,-4.03212820837138,-1.1148409755568,-113.064672262374,28.1868700170576
4.045,-110.000085617141,38.6951475130267,17.3883583200776,13.3911984910095,14.9090825791454,-1.84087704342141,-3.96598651772902,0.350786688844101,-110.000085617141,38.6951475130267
4.05,-105.89891785344,48.8533924665645,19.6475699466409,10.0146450773506,14.7868510293034,2.34512359695659,-3.38362750199844,1.66806417846479,-105.89891785344,48.8533924665645
4.055,-100.801037827693,58.5626263896904,21.1878833432996,6.30692041279156,13.4323447956576,6.35667958515152,-2.40199919786351,2.68357793930325,-100.801037827693,58.5626263896904
4.06,-94.7634090852914,67.7296878292781,21.955894825143,2.40274131285878,10.9508810686311,9.85556763198185,-1.17524885129462,3.29906375311023,-94.7634090852914,67.7296878292781
4.065,-87.8572732530291,76.2717285015553,21.9295669147103,-1.55778813196184,7.54412938439396,12.5470513503481,0.129831076124689,3.47321453320738,-87.8572732530291,76.2717285015553
4.07,-80.1642694205221,84.1187410359226,21.1186805548479,-5.43390893339595,3.49234206546866,14.2048551132165,1.35415609939895,3.21627334900533,-80.1642694205221,84.1187410359226
4.075,-71.772481466873,91.2125155267935,19.5631713448646,-9.08916746142313,-0.870451420131383,14.6900231134021,2.36103892807078,2.58105040570604,-71.772481466873,91.2125155267935
4.08,-62.7728292825471,97.5025641651142,17.3299680988137,-12.3963742131093,-5.18554259765808,13.9620343058857,3.04561496678614,1.65322213439328,-62.7728292825471,97.5025641651142
4.085,-53.2559669333043,102.941413301727,14.509143370555,-15.2422428160731,-9.10000278927429,12.0813250846375,3.34044114166185,0.542346138736826,-53.2559669333043,102.941413301727
4.09,-43.3100329864757,107.482069839368,11.2099037791125,-17.5313993974153,-12.295857596682,9.20320439054773,3.2187770588445,-0.626435188044462,-43.3100329864757,107.482069839368
4.095,-33.0198212100259,111.079254753223,7.55646772047796,-19.189538584612,-14.5158013909084,5.5638809422693,2.69635656121101,-1.72101828277037,-33.0198212100259,111.079254753223
4.1,-22.4677166868165,113.693921298267,3.68357952530827,-20.165623691872,-15.583649989717,1.45991889260498,1.83141769875038,-2.61251957522704,-22.4677166868165,113.693921298267
4.105,-11.7359906504044,115.29877123167,-0.268513515251382,-20.4331414378259,-15.4179684082234,-2.77703807811725,0.721894607458756,-3.18764475148718,-11.7359906504044,115.29877123167
4.11,-0.909254989959724,115.881868305619,-4.15945057087706,-19.9904877731581,-14.0376352286936,-6.80795625096179,-0.501596720752776,-3.36268602169029,-0.909254989959724,115.881868305619
4.115,9.92425581327112,115.446362600965,-7.85402822346155,-18.8605597874611,-11.5587740031563,-10.3138977488749,-1.68784611853778,-3.09723853223778,9.92425581327112,115.446362600965
4.12,20.6731229062593,114.006399695897,-11.2268354908683,-17.0895773180441,-8.1834994536467,-13.0207926233718,-2.6819299580751,-2.40474468920112,20.6731229062593,114.006399695897
4.125,31.2442960396687,111.58148243682,-14.1660146526139,-14.74511732013,-4.18195503871617,-14.7195894866451,-3.34519526262557,-1.35679479350564,31.2442960396687,111.58148243682
4.13,41.5446136386695,108.192636646954,-16.5763009024217,-11.9133695992705,0.13027966172427,-15.2807521964155,-3.57547315792811,-0.0788990271704346,41.5446136386695,108.192636646954
4.135,51.4817153453411,103.862908423443,-18.3817130570173,-8.69570274368518,4.41731969791847,-14.6627879181895,-3.32407018264358,1.26297864584832,51.4817153453411,103.862908423443
4.14,60.9649180403093,98.6222491731587,-19.5281359208429,-5.20469540265879,8.34886347928962,-12.9147546396677,-2.60626913273508,2.48389750218726,60.9649180403093,98.6222491731587
4.145,69.907170458594,92.5140821247693,-19.985603310319,-1.5598043240093,11.6252645721413,-10.1726006466603,-1.50295835163395,3.40639656984427,69.907170458594,92.5140821247693
4.15,78.2284338879152,85.599515136757,-19.7496361093294,2.1171417734447,14.0001237183145,-6.64914522326012,-0.152424275440933,3.88764721832535,78.2284338879152,85.599515136757
4.155,85.8592611622826,77.9562401582852,-18.8408677517863,5.70634850805811,15.2985794106139,-2.61788375534545,1.26696044002261,3.842615371033,85.8592611622826,77.9562401582852
4.16,92.742353808362,69.6721077103988,-17.3025924244363,9.09397733245816,15.4296416557528,1.6084037425632,2.56077211164295,3.25912738700592,92.742353808362,69.6721077103988
4.165,98.8305746538325,60.8363861979688,-15.1966415452285,12.1752075406831,14.3915864799861,5.70240201129977,3.54569771286227,2.20218753483441,98.8305746538325,60.8363861979688
4.17,104.082075364463,51.5329190540926,-12.598676270918,14.8562940392944,12.2703948814974,9.34803675469515,4.0757420125981,0.806827251292524,104.082075364463,51.5329190540926
4.175,108.455362268283,41.8380959917553,-9.59413450943844,17.055833826583,9.23203445932453,12.264999784622,4.06369359463677,-0.739366091756037,108.455362268283,41.8380959917553
4.18,111.907575185437,31.823717993934,-6.27559349524531,18.7057046995136,5.50971078933918,14.2301712842732,3.49491035987856,-2.22149986603579,111.907575185437,31.823717993934
4.185,114.397443185403,21.5623093216971,-2.74151947437443,19.7521087259053,1.38707628786914,15.0945484162618,2.43156311690336,-3.42702551692545,114.397443185403,21.5623093216971
4.19,115.891414112494,11.1316599865498,0.904253034069328,20.1568832118626,-2.82188434004834,14.7945786953377,1.00659278372437,-4.17595086385273,115.891414112494,11.1316599865498
4.195,116.369366975305,0.616533674797646,4.5531499050302,19.8989520260007,-6.79557706883829,13.3569918530313,-0.592206067366252,-4.34757444405543,116.369366975305,0.616533674797646
4.2,115.826607087167,-9.89251416218093,8.09320385311831,18.9756806553469,-10.2290083465483,10.8965703842204,-2.14631658166086,-3.89983752412033,115.826607087167,-9.89251416218093
4.205,114.271327577298,-20.3018412666297,11.4113478963587,17.403983499103,-12.8577471477715,7.60692762239674,-3.43594377658434,-2.87809892675701,114.271327577298,-20.3018412666297
4.21,111.719622223057,-30.5175257378678,14.3965879217324,15.2211475240529,-14.4794565175035,3.74512053735022,-4.27088664288336,-1.41152167379569,111.719622223057,-30.5175257378678
4.215,108.191452959838,-40.4477711474441,16.9438451357665,12.4853144241191,-14.9707711480319,-0.388495478242587,-4.51850440078099,0.302877223436801,108.191452959838,-40.4477711474441
4.22,103.710018261314,-50.0051713813005,18.9582091038111,9.27540420893092,-14.2976577351366,-4.47352315774909,-4.12465617036643,2.02652743114726,103.710018261314,-50.0051713813005
4.225,98.3047081812818,-59.1089421480263,20.3593049258697,5.69013199129808,-12.5180341989266,-8.19421677652888,-3.12433108324725,3.5123597343591,98.3047081812818,-59.1089421480263
4.23,92.0158572687527,-67.686446537645,21.085438397395,1.84582488877831,-9.77627752659737,-11.2638721621253,-1.64002416721242,4.53998929186506,92.0158572687527,-67.686446537645
4.235,84.8987203648384,-75.6729510602613,21.0971646473267,-2.12701616243369,-6.29028789383991,-13.4469969871551,0.13241422631897,4.94807604337246,84.8987203648384,-75.6729510602613
4.24,77.0244102446475,-83.0092120666795,20.3799453886471,-6.08819651378618,-2.332831185306,-14.5772723874445,1.94894752647881,4.65929398665493,77.0244102446475,-83.0092120666795
4.245,68.4765671576706,-89.6378402343302,18.9456329055336,-9.89300078621301,1.79042064246096,-14.5696528936097,3.55042264183166,3.69432416803935,68.4765671576706,-89.6378402343302
4.25,59.3441754780394,-95.5003843451917,16.8326748022445,-13.3977641836286,5.76377195587545,-13.4257674584241,4.69923307924123,2.17265898130114,59.3441754780394,-95.5003843451917
4.255,49.7130219166359,-100.536973378894,14.1051602967751,-16.4657179760032,9.28373164292233,-11.2327565452994,5.21464145432096,0.299546155315791,49.7130219166359,-100.536973378894
4.26,39.6598264475799,-104.689238362494,10.8509995945208,-18.9730947021923,12.080039877117,-8.15629150091625,5.00178173996704,-1.66002188497568,39.6598264475799,-104.689238362494
4.265,29.2525371466484,-107.905695670461,7.17947352758754,-20.8153376223933,13.9353639210004,-4.4285281000964,4.06984795342546,-3.41775797477331,29.2525371466484,-107.905695670461
4.27,18.5570908165847,-110.147410956156,3.21812096647737,-21.9128446577965,14.7028810991432,-0.331482072607259,2.53596958332315,-4.7047605293518,18.5570908165847,-110.147410956156
4.275,7.64679881465197,-111.391142551746,-0.891277363343159,-22.2152920829762,14.319738424877,3.82357607999806,0.612845970700393,-5.31452655791434,7.64679881465197,-111.391142551746
4.28,-3.39140079163217,-111.627918366616,-4.99773502768619,-21.7037105395908,12.8137800212893,7.71939083946687,-1.41954278079932,-5.13916371003642,-3.39140079163217,-111.627918366616
4.285,-14.4573970703609,-110.857338591582,-8.94686802888996,-20.3902928886059,10.3018165256968,11.0565572220132,-3.25504817213171,-4.19164272381767,-14.4573970703609,-110.857338591582
4.29,-25.4439042905491,-109.080789851582,-12.5870265100011,-18.3168915440889,6.97967266339447,13.5757555302428,-4.60943185958756,-2.60870119218652,-25.4439042905491,-109.080789851582
4.295,-36.2434705086213,-106.298104736519,-15.7754742981014,-15.5534627774253,3.1059639925371,15.0769440071315,-5.26762252895976,-0.632421314079388,-36.2434705086213,-106.298104736519
4.3,-46.7525657547092,-102.510461446088,-18.3845988465813,-12.1969795795262,-1.01795005338069,15.4348246055587,-5.12182896482756,1.42734199662064,-46.7525657547092,-102.510461446088
4.305,-56.8722247438739,-97.7282336613751,-20.3080417341776,-8.37013211364106,-5.06994483031264,14.609978830623,-4.19316231360835,3.24368053734848,-56.8722247438739,-97.7282336613751
4.31,-66.5073705229585,-91.9789935295219,-21.466192477968,-4.2184720993036,-8.72992900954769,12.6546274302572,-2.63177245758038,4.52774906211968,-66.5073705229585,-91.9789935295219
4.315,-75.566665450193,-85.3107642266889,-21.8101785578967,0.0949380475845429,-11.7027861950508,9.71173789231563,-0.694059405519833,5.07831928161483,-75.566665450193,-85.3107642266889
4.32,-83.9627628224714,-77.7890614962718,-21.3237574773944,4.39721790319487,-13.7408022382164,6.00664325484259,1.30011606364696,4.81648877004034,-83.9627628224714,-77.7890614962718
4.325,-91.6120185707193,-69.4904181933253,-20.0232519218248,8.51463464218011,-14.6645952951501,1.83124138909199,3.02299835665738,3.79886727523534,-91.6120185707193,-69.4904181933253
4.33,-98.4340599232303,-60.4966847156763,-17.9562589050461,12.2815910474192,-14.3809301763275,-2.4782657972888,4.19695536455556,2.20657480683033,-98.4340599232303,-60.4966847156763
4.335,-104.353104760173,-50.892710659952,-15.1997978236334,15.5487854264044,-12.8950679204019,-6.56850396566836,4.64358928973518,0.311899214461948,-104.353104760173,-50.892710659952
4.34,-109.302145839991,-40.7671131132045,-11.8579300507934,18.1901219577128,-10.3149993206762,-10.0988609914482,4.31392961708582,-1.57132213496787,-109.302145839991,-40.7671131132045
4.345,-113.228334498479,-30.214119248578,-8.05830587086915,20.1080725453912,-6.8455837094754,-12.7716362572119,3.29333290604032,-3.144169821546,-113.228334498479,-30.214119248578
4.35,-116.096012267809,-19.3345138532042,-3.94714368111096,21.2371556755428,-2.77233338889524,-14.3593326022739,1.78015960804751,-4.17468372781213,-116.096012267809,-19.3345138532042
4.355,-117.885087977654,-8.23467730447402,0.317202496817761,21.5453298461826,1.56331566777333,-14.7259783116212,0.0434414970024181,-4.53475224889562,-117.885087977654,-8.23467730447402
4.36,-118.585900730024,2.97615760469289,4.57125938655901,21.0334513754256,5.79398714910549,-13.8400732907388,-1.6302113878429,-4.21458776789211,-118.585900730024,2.97615760469289
4.365,-118.194267631347,14.1892284411338,8.65308332815006,19.7332590086565,9.55821006786522,-11.7779642070766,-2.98810482390078,-3.31325022222918,-118.194267631347,14.1892284411338
4.37,-116.710020757597,25.2984441827787,12.4080683968132,17.7044098185272,12.5314708820281,-8.71758191965403,-3.85056723337207,-2.00977582420021,-116.710020757597,25.2984441827787
4.375,-114.139648457143,36.2005051747792,15.6940895742959,15.030969436603,14.4544398397987,-4.92323786720841,-4.13133273234381,-0.52375172420582,-114.139648457143,36.2005051747792
4.38,-110.500986181019,46.7937292265222,18.3864795230476,11.8176268038203,15.1563498181817,-0.722775359993518,-3.83834736150181,0.924663102329838,-110.500986181019,46.7937292265222
4.385,-105.827038417961,56.977678560776,20.3831263035626,8.18579828010116,14.5712717629986,3.52097280639647,-3.05877228002774,2.14714674436249,-105.827038417961,56.977678560776
4.39,-100.167063991925,66.6552035967691,21.6094005152686,4.26965236975502,12.745206165819,7.44186314240081,-1.93455668267019,3.00764342323937,-100.167063991925,66.6552035967691
4.395,-93.5848569762619,75.736476328686,22.0220863639619,0.211943744088082,9.83275483650146,10.7023741946255,-0.635285962143782,3.43037704600705,-93.5848569762619,75.736476328686
4.4,-86.1554026644705,84.1426705612812,21.6114051987162,-3.84050307586549,6.08344077377218,13.0229219364415,0.666423769708286,3.39797750931315,-86.1554026644705,84.1426705612812
4.405,-77.9612333462405,91.8067791782508,20.400692638544,-7.74171981258368,1.81912006317445,14.2059489451903,1.81404701136622,2.94360145380575,-77.9612333462405,91.8067791782508
4.41,-69.0892128939614,98.6708143262723,18.4440281445497,-11.3518028791828,-2.59497920903015,14.1526521249359,2.68018900456028,2.14072887798268,-69.0892128939614,98.6708143262723
4.415,-59.6279065515529,104.681024324419,15.8226253110346,-14.5421165382989,-6.78250193442993,12.8709099426296,3.17461050016145,1.09305231538547,-59.6279065515529,104.681024324419
4.42,-49.6656168217313,109.784133046577,12.6407630726671,-17.2001412969343,-10.3884354022452,10.4738240291867,3.24893274704149,-0.0747849924241444,-49.6656168217313,109.784133046577
4.425,-39.2894337781131,113.927120432582,9.02158005007796,-19.2336557125303,-13.1091415644446,7.16914607537657,2.89933860556261,-1.22625391597326,-39.2894337781131,113.927120432582
4.43,-28.5857127401666,117.061080543672,5.10257380956763,-20.574036383396,-14.7177186148817,3.24060810864517,2.16755974934396,-2.22313928194701,-28.5857127401666,117.061080543672
4.435,-17.6418908455863,119.147389025273,1.03051034065725,-21.178569904412,-15.0827348368355,-0.977166393436575,1.13932894988155,-2.93795344511435,-17.6418908455863,119.147389025273
4.44,-6.54872650644425,120.163046623237,-3.04428600098325,-21.031753526658,-14.1786389154952,-5.12786331612343,-0.0611646859435365,-3.26856373240784,-6.54872650644425,120.163046623237
4.445,4.59839088079521,120.102390775767,-6.97388085184351,-20.1455923510123,-12.0867167569037,-8.86396416263938,-1.28209962449605,-3.15352681570429,4.59839088079521,120.102390775767
4.45,15.699913191898,118.974300041763,-10.6183219786952,-18.5588829470083,-8.9864970209487,-11.8755335246431,-2.36038821980187,-2.58527095797679,15.699913191898,118.974300041763
4.455,26.6540601070989,116.796610030242,-13.8504341670619,-16.3354517972687,-5.13876826507207,-13.914738686876,-3.14232025451796,-1.61765127461805,26.6540601070989,116.796610030242
4.46,37.3590034460893,113.59125385056,-16.5597773261536,-13.5613511806624,-0.862346850964008,-14.8144210651969,-3.50572234611763,-0.364869261509319,37.3590034460893,113.59125385056
4.465,47.7143911294431,109.383413900987,-18.656068966772,-10.3411119323028,3.49293522009691,-14.4999693589081,-3.37992579468093,1.00975131060407,47.7143911294431,109.383413900987
4.47,57.6224897305593,104.205594262834,-20.0723745954812,-6.79324680486657,7.57475635287988,-12.9942751798742,-2.759731584915,2.31451306169926,57.6224897305593,104.205594262834
4.475,66.9901224602106,98.1042767099932,-20.7679840957751,-3.045232518939,11.0563576455627,-10.4156228676398,-1.71032013518758,3.35682349313896,66.9901224602106,98.1042767099932
4.48,75.7321003056155,91.1447664316132,-20.7303585034944,0.771789151187357,13.6621571865216,-6.96835145227427,-0.361509058459641,3.97293056703218,75.7321003056155,91.1447664316132
4.485,83.7751763454766,83.4104618464545,-19.9752590525242,4.52827178691797,15.1888493199659,-2.9264861582973,1.10835834763085,4.05467651621377,83.7751763454766,83.4104618464545
4.49,91.0601430269882,74.9958941561964,-18.5444690517512,8.10102734780408,15.5200813612115,1.38861979787224,2.49668183597489,3.56840531136234,91.0601430269882,74.9958941561964
4.495,97.540026425477,65.9965561773411,-16.5013334588426,11.3769880078893,14.6335229084504,5.63461231482885,3.60529355283055,2.56262239453724,97.540026425477,65.9965561773411
4.5,103.174562652313,56.5004045989201,-13.925215676328,14.2556683188519,12.6002484747241,9.47581045624148,4.26910482276586,1.16315162293591,103.174562652313,56.5004045989201
4.505,107.923784572512,46.5848299280285,-10.9063475533635,16.6504441257033,9.57734823100539,12.6096526856367,4.38044214998765,-0.443280931329453,107.923784572512,46.5848299280285
4.51,111.744570496168,36.3196979931869,-7.54218459060866,18.4891414275088,5.79513250294562,14.789877157991,3.90569863188383,-2.03444099494826,111.744570496168,36.3196979931869
4.515,114.592438698294,25.7739072949911,-3.93552570134575,19.714521094109,1.54015116749062,15.8450134005974,2.89212453593611,-3.38339276958826,114.592438698294,25.7739072949911
4.52,116.427626147024,15.021639969133,-0.193843144098154,20.2850272106486,-2.86514675597436,15.6911500383531,1.46379504285307,-4.29069277141025,116.427626147024,15.021639969133
4.525,117.22177646746,4.14554244037252,3.57110231936434,20.1758417218687,-7.08546416726991,14.3381269044217,-0.19301616596381,-4.61375667282839,117.22177646746,4.14554244037252
4.53,116.961306375122,-6.76362041354792,7.24416699516233,19.3800969392349,-10.7974760498321,11.888554489723,-1.85357934117555,-4.28926976908415,116.961306375122,-6.76362041354792
4.535,115.64591556963,-17.6094311434851,10.7086853364072,17.9101078857322,-13.7148582980811,8.52960485265716,-3.28480525027123,-3.34509785950485,115.64591556963,-17.6094311434851
4.54,113.284013253431,-28.2926793225874,13.8493684040481,15.7985564122709,-15.6114060436055,4.5182594859923,-4.27783569426373,-1.89942037530909,113.284013253431,-28.2926793225874
4.545,109.888701181551,-38.7138770314383,16.5560996506976,13.0995050875565,-16.3399332411733,0.161327428320245,-4.67864248303285,-0.146641945614461,109.888701181551,-38.7138770314383
4.55,105.477240136056,-48.7757418066264,18.7283537901698,9.88892337960403,-15.8448764930134,-4.20815724162745,-4.4121722627943,1.66832536827567,105.477240136056,-48.7757418066264
4.555,100.074462628825,-58.3859831614214,20.2798533578363,6.2642511285007,-14.1670781043995,-8.25649160607373,-3.49625897251511,3.28399311217917,100.074462628825,-58.3859831614214
4.56,93.7182260092171,-67.4598129349885,21.1430002003426,2.34259836894923,-11.4400458274936,-11.6750567162014,-2.04279396693686,4.4597202364687,93.7182260092171,-67.4598129349885
4.565,86.4639934483386,-75.9208650097442,21.2726296862381,-1.74250945833821,-7.87807797924183,-14.2042764161336,-0.24536612625996,5.01131433609387,86.4639934483386,-75.9208650097442
4.57,78.3860104147171,-83.6996552197291,20.6487480892325,-5.84558375462371,-3.75784808977988,-15.6536306466973,1.64546352499306,4.83969518478447,78.3860104147171,-83.6996552197291
4.575,69.5737565679843,-90.7301991695196,19.2780906109182,-9.81440689911763,0.604059133085228,-15.9158414922559,3.35623351639295,3.94843542601475,69.5737565679843,-90.7301991695196
4.58,60.1241188871636,-96.9468026564735,17.1945384124203,-13.495745869002,4.87506581106986,-14.974176551462,4.62954987522128,2.44742384306775,60.1241188871636,-96.9468026564735
4.585,50.1319033972484,-102.283288783439,14.4586134179621,-16.7415115821864,8.73018921702033,-12.90286886586,5.26268336627761,0.541542336757556,50.1319033972484,-102.283288783439
4.59,39.6830070565025,-106.675859475604,11.1563252437024,-19.4154966694886,11.8746975295937,-9.86134091501868,5.14034398469458,-1.49506796729208,39.6830070565025,-106.675859475604
4.595,28.8541694020637,-110.068987320513,7.39745678431585,-21.4006253199649,14.0657975810524,-6.08291208375348,4.25655607792772,-3.35683862138643,28.8541694020637,-110.068987320513
4.6,17.7198554370571,-112.421958470208,3.31301005115861,-22.6060458044249,15.1326298688637,-1.85831134676513,2.72147246354818,-4.75248161257281,17.7198554370571,-112.421958470208
4.605,6.36212308114361,-113.712723088205,-0.948669518773266,-22.9727784173152,14.9923512046166,2.48561246586869,0.750544965091988,-5.45231268742591,6.36212308114361,-113.712723088205
4.61,-5.12307130857434,-113.936411893015,-5.22730290000911,-22.4766596907729,13.6591900920858,6.61072907438847,-1.36411237097466,-5.32927037321551,-5.12307130857434,-113.936411893015
4.615,-16.6272901083829,-113.098583028307,-9.35724657822288,-21.1283045788101,11.2441994945707,10.1937097615963,-3.29717494049045,-4.3853776209504,-16.6272901083829,-113.098583028307
4.62,-28.0372786496992,-111.206796743265,-13.1745047046233,-18.9711627158039,7.94567364827367,12.9508069698639,-4.74213850423007,-2.75717956972648,-28.0372786496992,-111.206796743265
4.625,-39.2432012521737,-108.265920049793,-16.5237023859256,-16.0793443052685,4.03228277556991,14.659553324908,-5.4633457141107,-0.697491291080519,-39.2432012521737,-108.265920049793
4.63,-50.1424662848458,-104.280663822726,-19.2649924149053,-12.5561355955561,-0.178330385496644,15.1765139110715,-5.33868168280531,1.46446787379223,-50.1424662848458,-104.280663822726
4.635,-60.6385588617065,-99.2640254892746,-21.2809071097477,-8.5326169605149,-4.34332628322023,14.4503772799694,-4.38459407142303,3.378089179483,-60.6385588617065,-99.2640254892746
4.64,-70.6379709222736,-93.2460494065741,-22.4826718206456,-4.16481727500717,-8.11953237957032,12.5291854575333,-2.75761343386663,4.73190083012205,-70.6379709222736,-93.2460494065741
4.645,-80.048243463653,-86.277114092043,-22.8150366263418,0.371843400468462,-11.188637405078,9.56024046321154,-0.730433947329041,5.30848572287731,-80.048243463653,-86.277114092043
4.65,-88.7775570817402,-78.4240943553813,-22.2588627490334,4.89082329770106,-13.2820553437292,5.78170117904143,1.35450657732668,5.02326609474352,-88.7775570817402,-78.4240943553813
4.655,-96.7347738931607,-69.7627996855673,-20.8314705776409,9.20430799305001,-14.2044867508168,1.50583435269645,3.14606886755345,3.93942588295866,-96.7347738931607,-69.7627996855673
4.66,-103.829901409183,-60.3719957384793,-18.5854467185281,13.1332127335115,-13.8544147963727,-2.90521318190264,4.34851149367301,2.25572232882153,-103.829901409183,-60.3719957384793
4.665,-109.976536253224,-50.3321106866962,-15.6066055569423,16.5163259849101,-12.238732313638,-7.06956135581798,4.77571136758354,0.269109556749221,-109.976536253224,-50.3321106866962
4.67,-115.097110771105,-39.7279969244719,-12.0111628482322,19.2180656469846,-9.47814846913786,-10.6194131718236,4.3839794301483,-1.68095860854171,-115.097110771105,-39.7279969244719
4.675,-119.128916724381,-28.6529155356415,-7.94158282391962,21.1344750402976,-5.80077917389084,-13.2354482244771,3.27611907466634,-3.27565555705122,-119.128916724381,-28.6529155356415
4.68,-122.02714436508,-17.2110106929842,-3.56064261951325,22.1970812408731,-1.52349437859274,-14.6779713360179,1.6757988963769,-4.27422469860244,-122.02714436508,-17.2110106929842
4.685,-123.762932480768,-5.51686534475665,0.956021478521205,22.3744297740238,2.97675367501858,-14.8109624941934,-0.121398474556674,-4.55335994569344,-123.762932480768,-5.51686534475665
4.69,-124.318308286323,6.30770250294983,5.42793018572807,21.6715142801553,7.29767201388541,-13.6161390487162,-1.80802154675015,-4.12045878895972,-124.318308286323,6.30770250294983
4.695,-123.682282565838,18.1380490257461,9.67733530330922,20.1276188734955,11.0483868050441,-11.1956688992193,-3.12145158635288,-3.099646938607,-123.682282565838,18.1380490257461
4.7,-121.851213733394,29.8502087216867,13.5359287534241,17.8130888584153,13.8850439592773,-7.76352018122459,-3.8850872623332,-1.69665289111237,-121.851213733394,29.8502087216867
4.705,-118.833152735196,41.3223772286679,16.8509348954721,14.8253885571944,15.5427041928245,-3.6263499718636,-4.02742353438368,-0.153338260800018,-118.833152735196,41.3223772286679
4.71,-114.653140298874,52.4352873872645,19.4910567655403,11.2847008697456,15.8609145588206,0.844369165545876,-3.57898504831448,1.29648223897816,-114.653140298874,52.4352873872645
4.715,-109.356162722655,63.0736150794353,21.3523760826504,7.32926674123696,14.800157109163,5.24640852800464,-2.65231511751677,2.46104124645275,-109.356162722655,63.0736150794353
4.72,-103.006305023173,73.1295956153899,22.3636344147248,3.11055113703928,12.446850413028,9.18372174301219,-1.4128512342659,3.2102370662792,-103.006305023173,73.1295956153899
4.725,-95.6828660269286,82.5076122211379,22.4898671386958,-1.21182063396408,9.00587163860702,12.3026642021562,-0.0484038665191872,3.48132784917277,-95.6828660269286,82.5076122211379
4.73,-87.4753252591699,91.1268470133953,21.7335234269298,-5.47545900295054,4.78128438618633,14.3240588178385,1.2571546423497,3.27432901122734,-87.4753252591699,91.1268470133953
4.735,-78.4787554439294,98.9197609887004,20.1329496210962,-9.5209371530182,0.147572610881191,15.0681554356694,2.34334176558006,2.64184883724374,-78.4787554439294,98.9197609887004
4.74,-68.7903139843415,105.826779885808,17.758947466034,-13.1976698397289,-4.48523343847873,14.4702645692929,3.08570356636978,1.67738304086084,-68.7903139843415,105.826779885808
4.745,-58.5068069829519,111.790169616386,14.7104644458708,-16.3696303933928,-8.70881725990146,12.5857935747456,3.40333901603719,0.504280801886696,-58.5068069829519,111.790169616386
4.75,-47.7233680285718,116.750849610495,11.1101393197053,-18.9205586883365,-12.1528112245799,9.58443927787887,3.2633111446423,-0.734425248795261,-47.7233680285718,116.750849610495
4.755,-36.5335920165208,120.650336504437,7.09974832158707,-20.7583661779393,-14.5171569491426,5.73422169494478,2.68310005222001,-1.88658531049202,-36.5335920165208,120.650336504437
4.76,-25.0313072597841,123.437121096166,2.8351355660469,-21.8185394728505,-15.5981536325146,1.37683819089852,1.7308510637169,-2.80354591453263,-25.0313072597841,123.437121096166
4.765,-13.3133567975066,125.074235615387,-1.51970827213167,-22.0664386268768,-15.305971086107,-3.10342265858129,0.52196490471253,-3.35568357588559,-13.3133567975066,125.074235615387
4.77,-1.48190789569262,125.543990676365,-5.79926044397146,-21.4984464840501,-13.6717718362173,-7.31421364065706,-0.789805493812204,-3.45008439246906,-1.48190789569262,125.543990676365
4.775,10.3551551904347,124.84736342892,-9.84314303767005,-20.1419340188712,-10.8435141563186,-10.8895939213547,-2.02786941079117,-3.04771321651579,10.3551551904347,124.84736342892
4.78,22.0860119126764,122.998620270139,-13.5021654739502,-18.0539872836741,-7.07098882327191,-13.520997941511,-3.01441345467541,-2.17608282939272,22.0860119126764,122.998620270139
4.785,33.5976723706876,120.018765330801,-16.6434191698422,-15.3188592586901,-2.6821343161711,-14.9821004627703,-3.59565041233127,-0.933291031590691,33.5976723706876,120.018765330801
4.79,44.7782030815888,115.93239036384,-19.1546306508415,-12.0442062893413,1.94648275320282,-15.1461573337495,-3.66666706613334,0.519446900086763,44.7782030815888,115.93239036384
4.795,55.5180629967806,110.770513081581,-20.9482058529527,-8.35629530473518,6.42212293141375,-13.9953130685297,-3.1911903264993,1.97729633889167,55.5180629967806,110.770513081581
4.8,65.7117345925494,104.577967681877,-21.9650991486558,-4.3944338332281,10.3687345075401,-11.6216539785549,-2.21204837604767,3.22109506515762,65.7117345925494,104.577967681877
4.805,75.2609975883737,97.4203956411176,-22.1779686522185,-0.304882036973248,13.457859344375,-8.21973136105967,-0.849547527796885,4.05176313405762,75.2609975883737,97.4203956411176
4.81,84.0794804306333,89.3854225997057,-21.5925224686246,3.76542776190168,15.4351026302261,-4.07051844383192,0.712869483188258,4.32366133726307,84.0794804306333,89.3854225997057
4.815,92.0959723811157,80.5758375116604,-20.2460403625843,7.6748536157705,16.1397297137673,0.482344735379581,2.25389011473726,3.97060029277836,92.0959723811157,80.5758375116604
4.82,99.2535833466827,71.0975313819645,-18.2029163244748,11.2920275816038,15.5156411255804,5.06190536017135,3.54658017750835,3.01954895874422,99.2535833466827,71.0975313819645
4.825,105.504096951705,61.0482711546774,-15.5482692228332,14.4993357009558,13.6132652107184,9.2897925767011,4.3923771566486,1.58955858485726,105.504096951705,61.0482711546774
4.83,110.80034229603,50.5128405758091,-12.3814402894274,17.1948468675817,10.5832194737063,12.8174547703483,4.6514658200165,-0.123775748354469,110.80034229603,50.5128405758091
4.835,115.091371236714,39.5661853592669,-8.81101978387313,19.2931902420377,6.66329600183282,15.3541211761356,4.26505555427794,-1.87567545686949,115.091371236714,39.5661853592669
4.84,118.323865641673,28.2817043577435,-4.95206389314787,20.726122178511,2.1602402088349,16.689648513839,3.26648020086437,-3.40728270434706,118.323865641673,28.2817043577435
4.845,120.449203556187,16.7395939534242,-0.925035580104512,21.4433255117081,-2.57270507103229,16.710923883786,1.77952604521576,-4.48371352433049,120.449203556187,16.7395939534242
4.85,121.431783952439,5.03121811368175,3.14463512138352,21.4135668244095,-7.16180211849121,15.4107062936549,0.00385072832345305,-4.9299191899471,121.431783952439,5.03121811368175
4.855,121.253403517228,-6.74138495248393,7.12744317389272,20.6260513599699,-11.2413654214214,12.8880565903679,-1.8111004211723,-4.65917088877272,121.253403517228,-6.74138495248393
4.86,119.911386130554,-18.4689405905465,10.8917880492001,19.0918119945692,-14.483073449699,9.34015299914751,-3.40062747105036,-3.68953061743316,119.911386130554,-18.4689405905465
4.865,117.412643950673,-30.0387266934155,14.3072166296939,16.8450825205838,-16.6235218006654,5.04622974739133,-4.52321669147875,-2.14510778403817,117.412643950673,-30.0387266934155
4.87,113.768548936977,-41.3375034293449,17.2488068267752,13.9445594881249,-17.4872045399345,0.345176370862243,-4.99741250619371,-0.241147808783067,113.768548936977,-41.3375034293449
4.875,108.994575861741,-52.25407497842,19.6023774668922,10.4741870492263,-17.0023385646951,-4.39132144532792,-4.73152606508161,1.74540849147666,108.994575861741,-52.25407497842
4.88,103.115193930516,-62.682253662411,21.2700297414617,6.54285012426457,-15.207554959652,-8.78819334895542,-3.74132561725319,3.51587339535614,103.115193930516,-62.682253662411
4.885,96.1711552699482,-72.5237589754835,22.1753862732788,2.2824338223827,-12.2484375138566,-12.4969313610919,-2.15237165338319,4.79449157096559,96.1711552699482,-72.5237589754835
4.89,88.2250965678107,-81.68939414414,22.2679074597302,-2.15587005034548,-8.36424917686058,-15.2237011192238,-0.185814896979157,5.3712157922381,88.2250965678107,-81.68939414414
4.895,79.3622336328026,-90.0972568129436,21.5258727327797,-6.60664970944561,-3.86676381544736,-16.7529788731442,1.87101522801487,5.13613574924581,79.3622336328026,-90.0972568129436
4.9,69.6848898165262,-97.6686914947328,19.9579392495593,-10.8962136241886,0.885708508714635,-16.9644158819045,3.70549898494895,4.10029243775468,69.6848898165262,-97.6686914947328
4.905,59.3020722857273,-104.324595322642,17.6035139596288,-14.8490830383394,5.51596774261794,-15.8417188565735,5.02652671371578,2.39944305023141,59.3020722857273,-104.324595322642
4.91,48.3180367006602,-109.985009933638,14.5323759091029,-18.2951812840789,9.6553140135966,-13.4736414407188,5.61063465665894,0.279407634749463,48.3180367006602,-109.985009933638
4.915,36.8255806440827,-114.57341538948,10.8439048881826,-21.0780809197225,12.9703410432865,-10.0478633673602,5.34067923498144,-1.93629982669616,36.8255806440827,-114.57341538948
4.92,24.9085197397389,-118.024619644346,6.66581062225199,-23.0642526619494,15.1893095521301,-5.83824698256825,4.23068460722706,-3.89366975987668,24.9085197397389,-118.024619644346
4.925,12.6526064559778,-120.292747356212,2.15164646758166,-24.1522328415774,16.1269436891094,-1.18538604752326,2.43159001306036,-5.26477696384874,12.6526064559778,-120.292747356212
4.93,0.157941407344455,-121.354820682816,-2.52378093523926,-24.2797163691051,15.7042432477189,3.52933931753339,0.214663692872582,-5.80541966367791,0.157941407344455,-121.354820682816
4.935,-12.4559715009295,-121.207040197652,-7.17136225844382,-23.4268335670622,13.9589098648408,7.91451364742082,-2.0673248139552,-5.40318956361907,-12.4559715009295,-121.207040197652
4.94,-25.0562754387928,-119.855190376748,-11.5962742356021,-21.6155487616447,11.0436134503983,11.6010622707986,-4.03667962118833,-4.10513749245384,-25.0562754387928,-119.855190376748
4.945,-37.5092748026899,-117.305175667556,-15.6071003174808,-18.9070367313647,7.21257780679442,14.2729516795661,-5.35622445539369,-2.11716480485772,-37.5092748026899,-117.305175667556
4.95,-49.6904322990294,-113.560617043629,-19.0248758761577,-15.3993066856108,2.79944078971839,15.6940508489853,-5.79184805417446,0.227061546525421,-49.6904322990294,-113.560617043629
4.955,-61.4862295880152,-108.629871049255,-21.692041352393,-11.2257729678118,-1.81025389453024,15.7298966974059,-5.25984110710117,2.52328406842225,-61.4862295880152,-108.629871049255
4.96,-72.7894792103197,-102.5376612152,-23.481104948318,-6.55333402817859,-6.20949780199725,14.3628841874538,-3.84857474773485,4.36981228320113,-72.7894792103197,-102.5376612152
4.965,-83.4936911063308,-95.3326359088861,-24.3020735472805,-1.57773760698117,-10.0016759900121,11.6988037939194,-1.80810653313192,5.44275704334289,-83.4936911063308,-95.3326359088861
4.97,-93.4902291846298,-87.0852675700023,-24.1074389491154,3.48486208799882,-12.8327867121714,7.96287062672972,0.492717742119267,5.55825249331932,-93.4902291846298,-87.0852675700023
4.975,-102.668042500654,-77.8781506785828,-22.8942531563707,8.40938175069907,-14.4230208241821,3.48452274687837,2.63500067831597,4.70856422420388,-102.668042500654,-77.8781506785828
4.98,-110.914702944689,-67.7962816923085,-20.7039522611591,12.9744984305158,-14.5960747986166,-1.32849558995198,4.23123028571942,3.0639877495247,-110.914702944689,-67.7962816923085
4.985,-118.119406207285,-56.9238660103607,-17.6209658931862,16.9749501964435,-13.3030592593142,-6.02534963339734,5.00233871982232,0.939301839770692,-118.119406207285,-56.9238660103607
4.99,-124.179258993365,-45.3485034945269,-13.7704007625856,20.2325560581572,-10.6362652685681,-10.1542871052594,4.83308307190516,-1.26918881665744,-124.179258993365,-45.3485034945269
4.995,-129.007307293038,-33.1687277219986,-9.31401865544637,22.6053805451687,-6.82798538513026,-13.30803809416,3.79237418119404,-3.16337429145008,-129.007307293038,-33.1687277219986
5,-132.537593292015,-20.4999298366741,-4.44352059551702,23.9943880632705,-2.23204768026349,-15.1671757388782,2.11308134544527,-4.42239310413264,-132.537593292015,-20.4999298366741
5.005,-134.723725882466,-7.47563749546801,0.628881446886877,24.3470569632692,2.71017406310521,-15.5355362555991,0.136340048965164,-4.86254280251741,-134.723725882466,-7.47563749546801
5.01,-135.532777870479,5.75621973724034,5.68136736282997,23.6579824345287,7.51411990235829,-14.3628392907428,-1.76471729809437,-4.46399198505415,-135.532777870479,5.75621973724034
5.015,-134.940513783296,19.0400479049338,10.4932559884399,21.9670294937031,11.7007284143874,-11.7518884714183,-3.2615908565434,-3.35966677886506,-134.940513783296,19.0400479049338
5.02,-132.932782879207,32.2190229266941,14.8546766045464,19.355670131609,14.8445009302457,-7.94987464873069,-4.12877396673321,-1.79274798268064,-132.932782879207,32.2190229266941
5.025,-129.512671778243,45.1388793093739,18.575282102194,15.9419367271461,16.6170602219634,-3.32475015710143,-4.27266577624404,-0.0573866402292833,-129.512671778243,45.1388793093739
5.03,-124.708539198288,57.6496231370576,21.4925634524468,11.8743473503204,16.8222638242479,1.67110907922454,-3.72963552709551,1.5604407956842,-124.708539198288,57.6496231370576
5.035,-118.577717210001,69.6079028511752,23.4798683469667,7.32521205935147,15.4186217385403,6.54626720469534,-2.64010127984389,2.82855938442648,-118.577717210001,69.6079028511752
5.04,-111.203887771589,80.8817246834702,24.4532961009127,2.48365734372436,12.5255413083755,10.8196686563811,-1.20982191976928,3.59428782331895,-111.203887771589,80.8817246834702
5.045,-102.6898824698,91.355784030427,24.3760437309498,-2.45152061566405,8.41203914695039,14.0687553910906,0.33042580445704,3.79090089372683,-102.6898824698,91.355784030427
5.05,-93.1493172044512,100.933409036545,23.2591297959082,-7.2792191826711,3.46926357567497,15.9712568855833,1.75885351581862,3.43034328089358,-93.1493172044512,100.933409036545
5.055,-82.6996896234439,109.532508757532,21.1586106400612,-11.8035985004972,-1.82947138377455,16.3365624184058,2.88696117064327,2.58913835504424,-82.6996896234439,109.532508757532
5.06,-71.4578328164641,117.077070808321,18.1705780807726,-15.841666287607,-6.97607385789865,15.1238092393518,3.5747297980726,1.39304191931225,-71.4578328164641,117.077070808321
5.065,-59.537606562903,123.489327006811,14.4254927232504,-19.2305461667224,-11.4772531770897,12.4452433953228,3.73949068677598,0.00302422141401107,-59.537606562903,123.489327006811
5.07,-47.0498074527601,128.687910455667,10.0826243291803,-21.8340647727813,-14.901740948765,8.55481910945822,3.36125598658582,-1.39788483520241,-47.0498074527601,128.687910455667
5.075,-34.1045372260277,132.593943784477,5.32427101328081,-23.5483387848028,-16.9213788233378,3.82321500737956,2.48561383723269,-2.6192401134796,-34.1045372260277,132.593943784477
5.08,-20.8156109911669,135.142194931801,0.34893946726002,-24.3061134321936,-17.3426304123394,-1.29844899075074,1.22304256121387,-3.48170256831462,-20.8156109911669,135.142194931801
5.085,-7.30514731705002,136.291178445282,-4.63687793099007,-24.0796636268366,-16.1251991718585,-6.32269006610906,-0.258051520912208,-3.84001591364366,-7.30514731705002,136.291178445282
5.09,6.29428964070515,136.026449396068,-9.42777464177214,-22.8820949219437,-13.3851787375313,-10.7728110916319,-1.74720917848507,-3.60808082636829,6.29428964070515,136.026449396068
5.095,19.8414214792854,134.355432766891,-13.8282373509608,-20.7668756260356,-9.38207984364131,-14.2278027315857,-3.01749588233972,-2.78094464278507,19.8414214792854,134.355432766891
5.1,33.1906832984717,131.2977502656,-17.6603454519099,-17.8254563090982,-4.49168180036918,-16.3603445267755,-3.8585884617538,-1.44714581444611,33.1906832984717,131.2977502656
5.105,46.1965664708266,126.878488826108,-20.770353317383,-14.1829712769077,0.831332615626299,-16.9649886897328,-4.11224399275012,0.214252229480786,46.1965664708266,126.878488826108
5.11,58.7162865877032,121.130278457648,-23.0347847906341,-9.99223757446303,6.09646405881124,-15.9753533012986,-3.70326558562609,1.95453460266243,58.7162865877032,121.130278457648
5.115,70.6120358029474,114.103710171077,-24.3664657528562,-5.42641390748166,10.8222544678379,-13.4698910338532,-2.65906978616344,3.49240877630789,70.6120358029474,114.103710171077
5.12,81.7552875622332,105.878654295521,-24.7198822159243,-0.670698159387233,14.5794353533579,-9.6656452716809,-1.11267684167655,4.56130590572772,81.7552875622332,105.878654295521
5.125,92.0332856461299,96.5668457511336,-24.0941422387786,4.08647948306056,17.0287401563495,-4.89949211784469,0.712981159031122,4.95788227058059,92.0332856461299,96.5668457511336
5.13,101.353946945247,86.3010987963735,-22.5316912503479,8.66199708844633,17.9496498053501,0.402375208893509,2.53771279516242,4.58175389463531,101.353946945247,86.3010987963735
5.135,109.64422277187,75.2155986633709,-20.1122688680023,12.8852274523632,17.2572658215477,5.76384696982036,4.06829873059951,3.45811107233649,109.64422277187,75.2155986633709
5.14,116.840749037104,63.4282101153757,-16.9437262836277,16.6029714040309,15.0065279727872,10.7026274853616,5.04651322222717,1.73861552475988,116.840749037104,63.4282101153757
5.145,122.877864008214,51.0347008770589,-13.1527673548312,19.6820916846118,11.3850585539418,14.7735014390759,5.29267826870547,-0.319461714424846,122.877864008214,51.0347008770589
5.15,127.681360675278,38.1170835339875,-8.87835182546375,22.0107815933724,6.69683518991073,17.6073509307729,4.7377494090691,-2.39210804184003,127.681360675278,38.1170835339875
5.155,131.173176542451,24.7597201301541,-4.26866844618544,23.4997376758911,1.33843229671581,18.9433147720796,3.43902385583366,-4.13937231339527,131.173176542451,24.7597201301541
5.16,133.284416019976,11.0632936720447,0.519413102226163,24.0839724151101,-4.2313869932736,18.6519934542925,1.57674439322219,-5.26078850425338,133.284416019976,11.0632936720447
5.165,133.967672669308,-2.85005791942092,5.32044267472491,23.725160878487,-9.52818569932253,16.7476429803899,-0.568898023927068,-5.54724972543506,133.967672669308,-2.85005791942092
5.17,133.200050606124,-16.8403947483453,9.96175103627174,22.4140328656073,-14.0829411910828,13.387754589254,-2.65823731670094,-4.92075434608951,133.200050606124,-16.8403947483453
5.175,130.975708488578,-30.757359920255,14.2668915462371,20.1725931372508,-17.4845477478906,8.85978162472836,-4.34496214079812,-3.45430391718299,130.975708488578,-30.757359920255
5.18,127.295263354338,-44.4463080320276,18.0612777531879,17.0563156742585,-19.4193813971022,3.55648466398027,-5.33349730411351,-1.36696750229451,127.295263354338,-44.4463080320276
5.185,122.161890506539,-57.752044399116,21.1797639434339,13.1562499429185,-19.7033283045361,-2.05761019363358,-5.43159431916611,1.00663058557885,122.161890506539,-57.752044399116
5.19,115.588528148185,-70.5221988917917,23.4755563822601,8.6002461274272,-18.3021295574024,-7.48605425997455,-4.58882435698117,3.26847582746162,115.588528148185,-70.5221988917917
5.195,107.61206648399,-82.6115791361638,24.8293252229364,3.55203500508823,-15.336844540297,-12.2440176831376,-2.9132872025575,5.02298682460627,107.61206648399,-82.6115791361638
5.2,98.30542180092,-93.8857424354486,25.15703096145,-1.792663170792,-11.0730612829429,-15.9021544825594,-0.661972297399785,5.94571505164032,98.30542180092,-93.8857424354486
5.205,87.7795973055063,-104.220683411193,24.415240752191,-7.21273884703339,-5.89539901271098,-18.1263045106873,1.79542174797261,5.84319622128843,87.7795973055063,-104.220683411193
5.21,76.1730764015472,-113.498109504229,22.6036365689018,-12.4699793722126,-0.271808902696913,-18.7084702769093,4.03457751286033,4.69345161069005,76.1730764015472,-113.498109504229
5.215,63.6320452351681,-121.600025403336,19.7655442349005,-17.3183284963157,5.28681664926029,-17.5862215746294,5.64785283747483,2.65964588241414,63.6320452351681,-121.600025403336
5.22,50.2903183708039,-128.408195716261,15.9879555257042,-21.514547800978,10.268189681375,-14.8501658700987,6.31762006581489,0.0731693382189739,50.2903183708039,-128.408195716261
5.225,36.2604489791862,-133.811628633938,11.4020832512942,-24.8314874112324,14.2010944094207,-10.7402973309299,5.87966810850391,-2.61388561247698,36.2604489791862,-133.811628633938
5.23,21.6435639764805,-137.719869978605,6.18388645045874,-27.0742779740546,16.6996077165212,-5.63099934682181,4.3649846163153,-4.90300751144486,21.6435639764805,-137.719869978605
5.235,6.5536129001329,-140.074653979743,0.552191963230541,-28.0971217511309,17.5066175877945,-0.00301952318139992,2.0095924530137,-6.34139874785566,6.5536129001329,-140.074653979743
5.24,-8.86094630317482,-140.851028158346,-5.23820515867515,-27.8160675567519,16.528962245021,5.59818657760713,-0.774509449796609,-6.61659645681634,-8.86094630317482,-140.851028158346
5.245,-24.4158408730028,-140.044529492776,-10.9090018647182,-26.2140986111507,13.8548463609585,10.6144027214325,-3.46762965837948,-5.63268056832626,-24.4158408730028,-140.044529492776
5.25,-39.9124255610109,-137.6518263154,-16.1743305338363,-23.3392897150746,9.74872692391814,14.5302177106024,-5.54079749260804,-3.54675112914341,-39.9124255610109,-137.6518263154
5.255,-55.1651704946275,-133.659966857884,-20.7575476667861,-19.3007589609152,4.62583262756967,16.9258647615207,-6.56596859898145,-0.751607516701352,-55.1651704946275,-133.659966857884
5.26,-70.0144187532879,-128.054777935999,-24.407670421754,-14.2663631536273,-0.987844681721785,17.5232665909074,-6.31419053516782,2.19646542948887,-70.0144187532879,-128.054777935999
5.265,-84.3180306619334,-120.843185467826,-26.9150618176891,-8.46126044189346,-6.50476717818237,16.2216474715804,-4.81779646489535,4.69189361367807,-84.3180306619334,-120.843185467826
5.27,-97.9325246484264,-112.071033533674,-28.124937956815,-2.16280567882872,-11.3303979129503,13.1177470402011,-2.37805019413205,6.21180853017013,-97.9325246484264,-112.071033533674
5.275,-110.697890012797,-101.821245887567,-27.9465539891876,4.31158773814034,-14.9199324790532,8.50606995570119,0.489532742705884,6.4354484623164,-110.697890012797,-101.821245887567
5.28,-122.432056293143,-90.1952224678081,-26.3576042051421,10.6228507932375,-16.8349138562681,2.85764091240202,3.16480053636819,5.32154488315818,-122.432056293143,-90.1952224678081
5.285,-132.934509489959,-77.2955274610311,-23.4059755956729,16.4315965508727,-16.7975527137926,-3.22152903721739,5.06449988376637,3.1230519853356,-132.934509489959,-77.2955274610311
5.29,-141.999015990165,-63.2252456663328,-19.2111369300823,21.4197419314193,-14.737538750073,-9.05030936488116,5.7816900012008,0.332719058043278,-141.999015990165,-63.2252456663328
5.295,-149.434585938479,-48.1033772562307,-13.9643673001753,25.311255511127,-10.8208637791306,-13.9476494321312,5.18595583366535,-2.43087660812185,-149.434585938479,-48.1033772562307
5.3,-155.08632594228,-32.0833796367381,-7.92397922918171,27.8906932187776,-5.44831403072596,-17.3161890556811,3.45420577019659,-4.57112466168868,-155.08632594228,-32.0833796367381
5.305,-158.84315232366,-15.3623712873602,-1.40235159211589,29.0171410028687,0.782661193489601,-18.7220518127169,1.01980804008143,-5.6563160993104,-158.84315232366,-15.3623712873602
5.31,-160.628404286215,1.82370594208402,5.25428561077292,28.6316257234958,7.14777243335294,-17.9565633058242,-1.54605992048963,-5.51610635042979,-160.628404286215,1.82370594208402
5.315,-160.385498575402,19.2160001846153,11.6888284892725,26.7580222743526,12.8843117124069,-15.0692738335885,-3.68302508461084,-4.26320302187483,-160.385498575402,19.2160001846153
5.32,-158.075567917166,36.5516872232472,17.5547911490186,23.4987623861484,17.28467270345,-10.3679120558979,-4.97316308820506,-2.23854422864083,-158.075567917166,36.5516872232472
5.325,-153.691477922302,53.5774438767597,22.5350505699293,19.0263997404605,19.7847846412632,-4.38553574183117,-5.21926727476232,0.0947456230423328,-153.691477922302,53.5774438767597
5.33,-147.276330672272,70.0550245662414,26.3588868851387,13.5717854656892,20.0381461409987,2.18166527801893,-4.45666756167978,2.26931533696808,-147.276330672272,70.0550245662414
5.335,-138.93049247992,85.7640942985699,28.8179931959618,7.41011727028586,17.9649170393279,8.55842442258791,-2.9092960423032,3.90802037018109,-138.93049247992,85.7640942985699
5.34,-128.800935300799,100.507639423446,29.7798804094757,0.846470785499418,13.7669695784458,13.9847395898004,-0.915133901820282,4.77604004636914,-128.800935300799,100.507639423446
5.345,-117.059374952535,114.11733605078,29.1954386699531,-5.79814320436565,7.90554827358325,17.8075118011923,1.15205704817005,4.791185062333,-117.059374952535,114.11733605078
5.35,-103.8808518946,126.450297131825,27.0984490457765,-12.2000346958425,1.04546990737158,19.5581490624423,2.9460111702436,4.0060194491342,-103.8808518946,126.450297131825
5.355,-89.4306905301783,137.373207550674,23.5982678104306,-18.0457019955788,-6.02468579231851,19.0078130089481,4.18970603108868,2.57873316382565,-89.4306905301783,137.373207550674
5.36,-73.8613214769629,146.741598466361,18.8698086992413,-23.0446423668024,-12.4848168071252,16.1951271730376,4.69914881855984,0.744773792620318,-73.8613214769629,146.741598466361
5.365,-57.3171351464196,154.38947653999,13.1445161837231,-26.9423113340752,-17.5774353512345,11.4240628025925,4.39701519160929,-1.20752166192449,-57.3171351464196,154.38947653999
5.37,-39.9455593053442,160.139980480428,6.70261609345608,-29.5331503698099,-20.6952897103504,5.23207611539636,3.32174740679296,-2.96182213159082,-39.9455593053442,160.139980480428
5.375,-21.9120185205934,163.833735220847,-0.136177267993656,-30.6730517451151,-21.4546322797769,-1.66931882290565,1.63152523599349,-4.20684155010803,-21.9120185205934,163.833735220847
5.38,-3.41336973494473,165.358267630741,-7.02627723749292,-30.2899650319268,-19.7449659547437,-8.47628887987932,-0.403428381737977,-4.6820285982727,-3.41336973494473,165.358267630741
5.385,15.3176548157728,164.659677996072,-13.6140836285197,-28.3909498461248,-15.7459423056506,-14.3870442918622,-2.42846996752997,-4.23229765022034,15.3176548157728,164.659677996072
5.39,34.0204305434622,161.730322804541,-19.557322520955,-25.0641331787385,-9.90654429945098,-18.6955648731937,-4.05609414599075,-2.85887239070701,34.0204305434622,161.730322804541
5.395,52.4216609296967,156.58602887418,-24.5431957297119,-20.4747762443492,-2.88997242722108,-20.8720346727163,-4.93676562663022,-0.747859612090471,52.4216609296967,156.58602887418
5.4,70.2487404710299,149.257174356253,-28.3050910655454,-14.8557451667979,4.50550888958423,-20.6221834865704,-4.83537848436593,1.73976288343948,70.2487404710299,149.257174356253
5.405,87.2387459987762,139.807106536903,-30.6392747794552,-8.49349890302002,11.4380757340643,-17.9224143434837,-3.69448310437112,4.12350384277376,87.2387459987762,139.807106536903
5.41,103.149424937926,128.363984068711,-31.4213051528162,-1.71075729159282,17.1163856484234,-13.0282432157004,-1.66588912331357,5.897190209562,103.149424937926,128.363984068711
5.415,117.775803465152,115.132195090442,-30.6177762169735,5.15310184421266,20.8868433836455,-6.45224840059264,0.901711205953765,6.64131656231343,117.775803465152,115.132195090442
5.42,130.961863424288,100.359728727061,-28.2868084673955,11.7619044561118,22.303745287421,1.08998770877446,3.52098767128821,6.12589291346424,130.961863424288,100.359728727061
5.425,142.589569667162,84.2745099706049,-24.5643832166671,17.7992159518331,21.1737862783215,8.76023270111731,5.6596948078767,4.37642498366391,142.589569667162,84.2745099706049
5.43,152.542457911715,67.0335740207284,-19.641753667466,22.9784090188166,17.5728440594985,15.6919012749409,6.8499298131323,1.68559772069161,152.542457911715,67.0335740207284
5.435,160.667567851799,48.7236069086847,-13.7449283489115,27.0468274740589,11.8393178972092,21.0855767928616,6.78999567404,-1.43236284595489,160.667567851799,48.7236069086847
5.44,166.768999124311,29.4131023677257,-7.12494469105828,29.7886229374299,4.54883091935676,24.2974957005181,5.41898390606558,-4.33592612749859,166.768999124311,29.4131023677257
5.445,170.643120177795,9.21890748679286,-0.0591353618805612,31.0308617582369,-3.52988216431721,24.9154305237631,2.94917210434227,-6.38378271442028,170.643120177795,9.21890748679286
5.45,172.12718405137,-11.6558461668374,7.14370197294411,30.6533318180754,-11.5021065565727,22.8143542235448,-0.15406054304917,-7.07520665739683,172.12718405137,-11.6558461668374
5.455,171.11778519928,-32.9278177339768,14.1421744439032,28.5988417041858,-18.4387645242281,18.1820879040323,-3.24861468355268,-6.17608499634535,171.11778519928,-32.9278177339768
5.46,167.544468143807,-54.2646547630748,20.5693169948849,24.8818517436683,-23.4857415480468,11.508798094362,-5.64102664272122,-3.79900049220881,167.544468143807,-54.2646547630748
5.465,161.332879161108,-75.3125659321678,26.0486267800087,19.5970094812354,-25.9771123341643,3.54199439683902,-6.73965184049217,-0.410488173800065,161.332879161108,-75.3125659321678
5.47,152.408744987347,-95.7108253762502,30.2189919755244,12.9293653003791,-25.5360040258155,-4.78742082734923,-6.20354966006887,3.24621725531255,152.408744987347,-95.7108253762502
5.475,140.75523521385,-115.104359218953,32.7663643623995,5.16291276825101,-22.1456629010791,-12.4644331605213,-4.05052029876103,6.30425807791372,140.75523521385,-115.104359218953
5.48,126.479205054025,-133.161004210644,33.4550786951576,-3.31986888025629,-16.1727408090931,-18.5099906949311,-0.691146904823879,7.97318551735645,126.479205054025,-133.161004210644
5.485,109.824496140836,-149.580870853951,32.1487528865684,-12.0509803774393,-8.33262064285092,-22.1079932270805,3.13105326618542,7.74111197512872,109.824496140836,-149.580870853951
5.49,91.1085663501303,-164.08434930663,28.8161707764866,-20.4978826787443,0.394487609586538,-22.7172086825633,6.49016632026403,5.52875841558678,91.1085663501303,-164.08434930663
5.495,70.6171186165103,-176.389905795712,23.529562802757,-28.0867890555003,8.8736232429601,-20.1521726879979,8.49090895492487,1.75459453524345,70.6171186165103,-176.389905795712
5.5,48.5287948467291,-186.212034064761,16.4701162543269,-34.2318477006782,15.9368480737882,-14.6316500280781,8.49998749179615,-2.71194950831401,48.5287948467291,-186.212034064761
5.505,24.9363589540478,-193.29422898623,7.94826026991417,-38.3815643941816,20.5239055162607,-6.79519227098276,6.34595276505013,-6.7166744029058,24.9363589540478,-193.29422898623
5.51,-0.0308300349160942,-197.448953883271,-1.57322797214573,-40.0839908120509,21.8487183913252,2.32773607329775,2.43429539014921,-9.09723733984347,-0.0308300349160942,-197.448953883271
5.515,-26.0752510486048,-198.548251155332,-11.4786984704057,-39.0490166275659,19.5639574434456,11.4197770347914,-2.27665613144413,-9.02722923849669,-26.0752510486048,-198.548251155332
5.52,-52.7195587383096,-196.444744822182,-21.0365993522736,-35.1807406668868,13.8672172475282,19.0501546697522,-6.47508879131578,-6.33237413747216,-52.7195587383096,-196.444744822182
5.525,-79.4370026968922,-190.896755203321,-29.465220637918,-28.5832344692776,5.51228219936653,23.8930984931052,-8.85418701418971,-1.64997853630396,-79.4370026968922,-190.896755203321
5.53,-105.789359331603,-181.611236826685,-36.0112964506368,-19.5701977179935,-4.26998989807229,24.9584958872944,-8.54357998752379,3.66981337097688,-105.789359331603,-181.611236826685
5.535,-131.42945073328,-168.403677694988,-40.031500640514,-8.68567051886347,-13.9258619580844,21.804228940165,-5.47274616636655,7.93715690571915,-131.42945073328,-168.403677694988
5.54,-155.977146311142,-151.310711913999,-41.0587870679217,3.29898237803977,-21.7939668661936,14.678074976564,-0.509314438606128,9.67763720737365,-155.977146311142,-151.310711913999
5.545,-178.890200474183,-130.517539044172,-38.8319042077879,15.4376896450012,-26.3529647635011,4.53930065212969,4.73689512180543,8.18160857867822,-178.890200474183,-130.517539044172
5.55,-199.424893443356,-106.194901457352,-33.3024599232235,26.6924931182299,-26.4794040037984,-7.03992103721297,8.43043338277171,3.83061648279081,-199.424893443356,-106.194901457352
5.555,-216.718912790659,-78.4668377893001,-24.6661365946182,36.0216002373668,-21.7154799282427,-18.071576147428,9.1888925567526,-1.95076561680505,-216.718912790659,-78.4668377893001
5.56,-229.973547134148,-47.558045028178,-13.4244984799996,42.4797357381214,-12.5039249888242,-26.4571766333406,6.66722584958225,-7.15121421759044,-229.973547134148,-47.558045028178
5.565,-238.605211990309,-13.9530877536136,-0.413492226123982,45.3343373978065,-0.265750014457567,-30.3987472042386,1.7685328509981,-9.92378650147069,-238.605211990309,-13.9530877536136
5.57,-242.210277601354,21.5805720672995,13.2591708758805,44.164580226997,12.7816483279865,-28.8265848143476,-3.6875520514066,-9.3376474059939,-242.210277601354,21.5805720672995
5.575,-240.412379010545,58.1031793186652,26.3446615694669,38.9129514405431,24.0335656380658,-21.7101370163349,-7.72715565470614,-5.74646401159249,-240.412379010545,58.1031793186652
5.58,-232.857687230322,94.6591593423424,37.5877512661635,29.8942582882058,31.0239629835982,-10.1678928333696,-9.0264637360588,-0.567280410338685,-232.857687230322,94.6591593423424
5.585,-219.42061704484,130.385409576805,45.8433409551392,17.7701293838772,31.980536466757,3.6614474359308,-7.35429312986432,4.37696804977076,-219.42061704484,130.385409576805
5.59,-200.351424942148,164.536600047559,50.1920783339886,3.48737937625878,26.3014042993723,16.9993918389016,-3.50297643435484,7.56227169718689,-200.351424942148,164.536600047559
5.595,-176.142806536014,196.460727983332,50.0519652170546,-11.8022583263785,14.798041601826,26.9913801035105,1.1444325935774,8.18454811120741,-176.142806536014,196.460727983332
5.6,-147.232165985439,225.519624433509,45.2452170956218,-26.8102476520958,-0.389282104664112,31.3096927907482,5.12351809068324,6.22105799666912,-147.232165985439,225.519624433509
5.605,-113.823753210713,250.905857235172,35.9955778318896,-40.1591606399204,-16.1697948019283,28.6706459243996,7.26074480056123,2.28251227688827,-113.823753210713,250.905857235172
5.61,-75.9692097857634,271.452297133432,22.9005575797047,-50.4402949326173,-29.0776064155147,19.1947287777861,6.87834312285817,-2.55470968721266,-75.9692097857634,271.452297133432
5.615,-33.8387356203762,285.70550586324,6.94405308556776,-56.3335029877414,-35.9686368126168,4.54854458378454,3.92675748940132,-6.88005526595045,-33.8387356203762,285.70550586324
5.62,11.9827693306376,292.375018311476,-10.4737092387756,-56.8168435030483,-34.7769345303472,-12.2206581088734,-0.896087055920438,-9.15658233251527,11.9827693306376,292.375018311476
5.625,60.3841749238574,290.793767929081,-27.5960067385199,-51.4092239291447,-25.1678106391405,-27.2347016537812,-6.13163216158738,-8.15656375270781,60.3841749238574,290.793767929081
5.63,109.941535298767,280.829160259657,-42.5053852815077,-40.3142472544853,-8.80060979485783,-36.6442775744258,-9.84170094322397,-3.59562946287968,109.941535298767,280.829160259657
5.635,159.277453837882,262.316050403799,-53.3743936763637,-24.3835728431416,10.9630975085608,-37.539138713358,-10.2596481239658,3.35275815692306,159.277453837882,262.316050403799
5.64,207.208471511632,234.892709104023,-58.6967122159337,-4.97078615935336,29.7548968801462,-28.6972417353526,-6.63008939719945,10.0952836911444,207.208471511632,234.892709104023
5.645,252.726700441622,198.59018983535,-57.5069562727577,16.1986041696997,43.0622197333063,-11.1220964980281,0.136190314132714,13.4383432915866,252.726700441622,198.59018983535
5.65,294.978277026814,153.975828396579,-49.5135330957432,37.109722908732,47.1290197861608,11.775217943336,7.39330742561695,11.022931384315,294.978277026814,153.975828396579
5.655,332.613104574441,100.914764938434,-34.9801712858275,55.4692105859752,39.7565074014132,34.5652283557308,11.5201805199195,2.80510272096749,332.613104574441,100.914764938434
5.66,362.27239580244,37.7021763925048,-14.5245147546173,68.5820256585833,21.0340239744386,50.7163048259836,9.42010696044499,-8.13771632847297,362.27239580244,37.7021763925048
5.665,378.469495468659,-37.0971401776682,10.6360523149333,73.3497991783862,-5.70795345226716,54.0482691083374,0.40911114469991,-16.0561952918893,378.469495468659,-37.0971401776682
5.67,376.842394954509,-121.825188621161,37.9901324613895,66.9156595807199,-33.1253530658723,41.0023036561071,-12.167274463873,-14.8708098636993,376.842394954509,-121.825188621161
5.675,356.665133440457,-212.462081617852,63.4706773450442,47.6961664460519,-50.8917873988789,12.9675746806274,-21.105345311255,-2.50099313694961,356.665133440457,-212.462081617852
5.68,317.268012357561,-306.551303001569,82.0785766150656,15.7471704690275,-49.2690216051497,-23.0882325390747,-18.8625808731686,15.3694172835163,317.268012357561,-306.551303001569
5.685,254.795127480496,-404.675846995949,88.6561900706346,-27.2093290166251,-23.6459235660275,-55.4913957762539,-3.43764415587034,26.1923073514337,254.795127480496,-404.675846995949
5.69,164.080597713056,-507.669084493825,77.8201890938342,-76.7587271672499,21.7467430853742,-69.2890660871863,16.8880558313156,17.354248323292,,
5.695,32.8126710597711,-607.317644414771,42.1871576982219,-122.846310316818,71.6961174365642,-48.6690343516488,23.8846985387307,-12.7759694057343,,
5.7,-168.883188468776,-676.150615263316,-26.94331663682,-144.200496668847,96.6997371854583,16.2752382844458,-0.75574819598576,-41.9770496698447,,
5.705,-474.297696099211,-686.315013805414,-126.661664337464,-110.007318864239,56.6940634623758,106.972285509202,-47.691039609927,-22.6664983194797,,
5.71,-915.576139013664,-601.703271341141,-229.233176054259,12.0277905449974,-69.0654413335251,149.151687647469,-46.0412016919092,57.6731888208804,,
5.715,-1636.59270219167,-240.36276931274,-267.365198657323,278.993343144581,-236.738280804494,5.27029980983628,81.0496739430694,57.0046736717478,,
5.72,-2806.46021192832,995.509735923062,65.2540859508972,684.790339334623,-87.5055903374329,-495.366294981616,114.289148646851,-275.542805459429,,
5.725,-4808.14678976795,7892.71515581638,2177.61657936909,468.052765393286,1980.05125779418,-759.240581314423,-605.524699454185,97.9783399388321,,
5.73,10815.2795171056,73881.081970289,13029.1825833033,-12623.8662723097,-986.762668432997,11479.654059434,7537.71598616837,2266.89750918435,,


==> data/sv_1d_ac_chaos.csv <==
index_a,norm_sv_a,index,norm_sv,zero,index2,norm_sv2,zero2
1,1,1,1,1E-16,2,0.427166972785694,1E-16
2,0.427166972785694,2,0.427166972785694,1E-16,3,0.159685045922494,1E-16
3,0.159685045922494,,,,4,0.045664507096236,1E-16
4,0.045664507096236,,,,5,0.019520655449526,1E-16
5,0.019520655449526,,,,6,0.013126558171001,1E-16
6,0.013126558171001,,,,7,0.005643486994742,1E-16
7,0.005643486994742,,,,8,0.002135726062335,1E-16
8,0.002135726062335,,,,9,0.001677569419545,1E-16
9,0.001677569419545,,,,10,0.000920572980779,1E-16
10,0.000920572980779,,,,11,0.000440796897732,1E-16
11,0.000440796897732,,,,12,0.000340829967495,1E-16
12,0.000340829967495,,,,13,0.000184997184608,1E-16
13,0.000184997184608,,,,14,0.00011459505496,1E-16
14,0.00011459505496,,,,15,0.000071780510189,1E-16
15,0.000071780510189,,,,16,0.000035513232086,1E-16
16,0.000035513232086,,,,17,0.00002801304028,1E-16
17,0.00002801304028,,,,18,0.000022097242483,1E-16
18,0.000022097242483,,,,19,0.000012265113509,1E-16
19,0.000012265113509,,,,20,0.000007973644018,1E-16
20,0.000007973644018,,,,,,
21,0.000004744393261,,,,,,
22,0.000002719281636,,,,,,
23,0.000002103915158,,,,,,
24,0.0000013636806,,,,,,
25,0.000000778231679,,,,,,
26,0.000000622434962,,,,,,
27,0.000000353012422,,,,,,
28,0.000000251205967,,,,,,
29,0.000000136211116,,,,,,
30,0.000000096882034,,,,,,
31,0.00000005820542,,,,,,
32,0.0000000337246,,,,,,
33,0.000000025381544,,,,,,
34,0.000000021003958,,,,,,
35,0.00000001224497,,,,,,
36,0.000000007954528,,,,,,
37,0.00000000470022,,,,,,
38,0.000000002947741,,,,,,
39,0.000000001966686,,,,,,
40,0.00000000147886,,,,,,
41,8.13567E-10,,,,,,
42,6.51382E-10,,,,,,
43,4.67249E-10,,,,,,
44,2.45052E-10,,,,,,
45,1.56786E-10,,,,,,
46,8.3804E-11,,,,,,
47,5.9572E-11,,,,,,
48,3.7781E-11,,,,,,
49,2.96E-11,,,,,,
50,2.8201E-11,,,,,,
51,1.3004E-11,,,,,,
52,1.0199E-11,,,,,,
53,5.235E-12,,,,,,
54,3.185E-12,,,,,,
55,2.203E-12,,,,,,
56,1.739E-12,,,,,,
57,1.403E-12,,,,,,
58,6.38E-13,,,,,,
59,5.42E-13,,,,,,
60,4.05E-13,,,,,,
61,2.07E-13,,,,,,
62,2.05E-13,,,,,,
63,1.59E-13,,,,,,
64,9E-14,,,,,,
65,6.7E-14,,,,,,
66,6.5E-14,,,,,,
67,3.1E-14,,,,,,
68,2.4E-14,,,,,,
69,2.3E-14,,,,,,
70,1.1E-14,,,,,,
71,1E-14,,,,,,
72,7E-15,,,,,,
73,5E-15,,,,,,
74,5E-15,,,,,,
75,4E-15,,,,,,
76,4E-15,,,,,,
77,2E-15,,,,,,
78,2E-15,,,,,,
79,1E-15,,,,,,
80,1E-15,,,,,,
81,1E-15,,,,,,
82,1E-15,,,,,,
83,1E-15,,,,,,
84,1E-15,,,,,,
85,1E-15,,,,,,
86,1E-15,,,,,,
87,1E-15,,,,,,
88,0,,,,,,
89,0,,,,,,
90,0,,,,,,
91,0,,,,,,
92,0,,,,,,
93,0,,,,,,
94,0,,,,,,
95,0,,,,,,
96,0,,,,,,
97,0,,,,,,
98,0,,,,,,
99,0,,,,,,
100,0,,,,,,
101,0,,,,,,
102,0,,,,,,
103,0,,,,,,
104,0,,,,,,
105,0,,,,,,
106,0,,,,,,
107,0,,,,,,
108,0,,,,,,
109,0,,,,,,
110,0,,,,,,
111,0,,,,,,
112,0,,,,,,
113,0,,,,,,
114,0,,,,,,
115,0,,,,,,
116,0,,,,,,
117,0,,,,,,
118,0,,,,,,
119,0,,,,,,
120,0,,,,,,
121,0,,,,,,
122,0,,,,,,
123,0,,,,,,
124,0,,,,,,
125,0,,,,,,
126,0,,,,,,
127,0,,,,,,
128,0,,,,,,
129,0,,,,,,
130,0,,,,,,
131,0,,,,,,
132,0,,,,,,
133,0,,,,,,
134,0,,,,,,
135,0,,,,,,
136,0,,,,,,
137,0,,,,,,
138,0,,,,,,
139,0,,,,,,
140,0,,,,,,
141,0,,,,,,
142,0,,,,,,
143,0,,,,,,
144,0,,,,,,
145,0,,,,,,
146,0,,,,,,
147,0,,,,,,
148,0,,,,,,
149,0,,,,,,
150,0,,,,,,
151,0,,,,,,
152,0,,,,,,
153,0,,,,,,
154,0,,,,,,
155,0,,,,,,
156,0,,,,,,
157,0,,,,,,
158,0,,,,,,
159,0,,,,,,
160,0,,,,,,
161,0,,,,,,
162,0,,,,,,
163,0,,,,,,
164,0,,,,,,
165,0,,,,,,
166,0,,,,,,
167,0,,,,,,
168,0,,,,,,
169,0,,,,,,
170,0,,,,,,
171,0,,,,,,
172,0,,,,,,
173,0,,,,,,
174,0,,,,,,
175,0,,,,,,
176,0,,,,,,
177,0,,,,,,
178,0,,,,,,
179,0,,,,,,
180,0,,,,,,
181,0,,,,,,
182,0,,,,,,
183,0,,,,,,
184,0,,,,,,
185,0,,,,,,
186,0,,,,,,
187,0,,,,,,
188,0,,,,,,
189,0,,,,,,
190,0,,,,,,
191,0,,,,,,
192,0,,,,,,
193,0,,,,,,
194,0,,,,,,
195,0,,,,,,
196,0,,,,,,
197,0,,,,,,
198,0,,,,,,
199,0,,,,,,
200,0,,,,,,
201,0,,,,,,
202,0,,,,,,
203,0,,,,,,
204,0,,,,,,
205,0,,,,,,
206,0,,,,,,
207,0,,,,,,
208,0,,,,,,
209,0,,,,,,
210,0,,,,,,
211,0,,,,,,
212,0,,,,,,
213,0,,,,,,
214,0,,,,,,
215,0,,,,,,
216,0,,,,,,
217,0,,,,,,
218,0,,,,,,
219,0,,,,,,
220,0,,,,,,
221,0,,,,,,
222,0,,,,,,
223,0,,,,,,
224,0,,,,,,
225,0,,,,,,
226,0,,,,,,
227,0,,,,,,
228,0,,,,,,
229,0,,,,,,
230,0,,,,,,
231,0,,,,,,
232,0,,,,,,
233,0,,,,,,
234,0,,,,,,
235,0,,,,,,
236,0,,,,,,
237,0,,,,,,
238,0,,,,,,
239,0,,,,,,
240,0,,,,,,
241,0,,,,,,
242,0,,,,,,
243,0,,,,,,
244,0,,,,,,
245,0,,,,,,
246,0,,,,,,
247,0,,,,,,
248,0,,,,,,
249,0,,,,,,
250,0,,,,,,
251,0,,,,,,
252,0,,,,,,
253,0,,,,,,
254,0,,,,,,
255,0,,,,,,
256,0,,,,,,


==> data/sv_1d_chaos.csv <==
index_a,norm_sv_a,index,norm_sv,zero,index2,norm_sv2,zero2
1,1,1,1,1E-16,5,0.624398453411034,1E-16
2,0.872118890947364,2,0.872118890947364,1E-16,6,0.613966102468093,1E-16
3,0.777036751040658,3,0.777036751040658,1E-16,7,0.467979193867694,1E-16
4,0.772030123458612,4,0.772030123458612,1E-16,8,0.456890689373537,1E-16
5,0.624398453411034,5,0.624398453411034,1E-16,9,0.331217251353577,1E-16
6,0.613966102468093,,,,10,0.326891924821189,1E-16
7,0.467979193867694,,,,11,0.22621050026156,1E-16
8,0.456890689373537,,,,12,0.225910038225158,1E-16
9,0.331217251353577,,,,13,0.152282147092263,1E-16
10,0.326891924821189,,,,14,0.150095975167424,1E-16
11,0.22621050026156,,,,,,
12,0.225910038225158,,,,,,
13,0.152282147092263,,,,,,
14,0.150095975167424,,,,,,
15,0.099681156183231,,,,,,
16,0.098447308092947,,,,,,
17,0.064032675523681,,,,,,
18,0.063806671218007,,,,,,
19,0.040856304724012,,,,,,
20,0.040620367806441,,,,,,
21,0.025824844487453,,,,,,
22,0.025577075865436,,,,,,
23,0.016126119259768,,,,,,
24,0.016034367137473,,,,,,
25,0.010000586358042,,,,,,
26,0.00998330810026,,,,,,
27,0.006193680253999,,,,,,
28,0.006150059236268,,,,,,
29,0.003805191364797,,,,,,
30,0.003779840577038,,,,,,
31,0.002321890522391,,,,,,
32,0.002318600783713,,,,,,
33,0.001417887776617,,,,,,
34,0.001410096432354,,,,,,
35,0.000861285280679,,,,,,
36,0.000856089957348,,,,,,
37,0.000520686549721,,,,,,
38,0.000519024664635,,,,,,
39,0.000314142647986,,,,,,
40,0.000313588961911,,,,,,
41,0.000189462109254,,,,,,
42,0.000188578933022,,,,,,
43,0.000113933041528,,,,,,
44,0.000113214519063,,,,,,
45,0.000068115049812,,,,,,
46,0.000068087857072,,,,,,
47,0.000040834127965,,,,,,
48,0.000040682962669,,,,,,
49,0.000024405156427,,,,,,
50,0.000024297193674,,,,,,
51,0.000014537599433,,,,,,
52,0.00001451309807,,,,,,
53,0.00000866323989,,,,,,
54,0.000008640173002,,,,,,
55,0.000005152338097,,,,,,
56,0.000005139376638,,,,,,
57,0.000003061295432,,,,,,
58,0.000003052452269,,,,,,
59,0.00000181402118,,,,,,
60,0.000001813507873,,,,,,
61,0.000001076488125,,,,,,
62,0.000001073416395,,,,,,
63,0.00000063751161,,,,,,
64,0.000000635448431,,,,,,
65,0.000000572930003,,,,,,
66,0.000000528663911,,,,,,
67,0.000000376781782,,,,,,
68,0.000000376323654,,,,,,
69,0.000000325432434,,,,,,
70,0.000000316577084,,,,,,
71,0.000000222573494,,,,,,
72,0.000000222235401,,,,,,
73,0.000000132133973,,,,,,
74,0.000000131746983,,,,,,
75,0.000000083866095,,,,,,
76,0.000000082106257,,,,,,
77,0.000000078293352,,,,,,
78,0.000000078132025,,,,,,
79,0.000000075133226,,,,,,
80,0.000000074936596,,,,,,
81,0.000000073982047,,,,,,
82,0.0000000737752,,,,,,
83,0.000000072639558,,,,,,
84,0.000000072167006,,,,,,
85,0.000000070847059,,,,,,
86,0.000000070556204,,,,,,
87,0.000000068133398,,,,,,
88,0.000000067645116,,,,,,
89,0.000000064073291,,,,,,
90,0.000000063983945,,,,,,
91,0.000000060956622,,,,,,
92,0.000000060844068,,,,,,
93,0.000000057851983,,,,,,
94,0.000000057791892,,,,,,
95,0.000000057720289,,,,,,
96,0.000000057679524,,,,,,
97,0.000000057423359,,,,,,
98,0.00000005739742,,,,,,
99,0.000000054367048,,,,,,
100,0.000000054248191,,,,,,
101,0.000000053605413,,,,,,
102,0.000000053449341,,,,,,
103,0.00000005339218,,,,,,
104,0.000000053174938,,,,,,
105,0.00000005121048,,,,,,
106,0.000000051155245,,,,,,
107,0.000000049302446,,,,,,
108,0.000000049196082,,,,,,
109,0.000000048507158,,,,,,
110,0.000000048391864,,,,,,
111,0.000000044348461,,,,,,
112,0.000000044278871,,,,,,
113,0.000000043675892,,,,,,
114,0.000000043497233,,,,,,
115,0.000000041651847,,,,,,
116,0.000000041570754,,,,,,
117,0.000000040785228,,,,,,
118,0.00000004075197,,,,,,
119,0.000000040376697,,,,,,
120,0.000000040297071,,,,,,
121,0.000000039622537,,,,,,
122,0.000000037528121,,,,,,
123,0.000000037149856,,,,,,
124,0.000000036817656,,,,,,
125,0.000000035879804,,,,,,
126,0.000000035720384,,,,,,
127,0.000000035094091,,,,,,
128,0.000000034575823,,,,,,
129,0.000000033708277,,,,,,
130,0.000000032987443,,,,,,
131,0.000000030746267,,,,,,
132,0.00000003073296,,,,,,
133,0.000000024574827,,,,,,
134,0.000000024513686,,,,,,
135,0.000000024440578,,,,,,
136,0.000000024377952,,,,,,
137,0.000000020070967,,,,,,
138,0.000000020036202,,,,,,
139,0.000000019504147,,,,,,
140,0.000000019396281,,,,,,
141,0.000000015145033,,,,,,
142,0.000000015125875,,,,,,
143,0.000000014125565,,,,,,
144,0.000000013538813,,,,,,
145,0.000000011938688,,,,,,
146,0.000000011193276,,,,,,
147,0.000000010981272,,,,,,
148,0.000000010299907,,,,,,
149,0.00000000991383,,,,,,
150,0.00000000972618,,,,,,
151,0.000000009534224,,,,,,
152,0.000000009438898,,,,,,
153,0.000000008827165,,,,,,
154,0.000000008730646,,,,,,
155,0.000000008594045,,,,,,
156,0.00000000837481,,,,,,
157,0.00000000756149,,,,,,
158,0.000000007317644,,,,,,
159,0.000000007145271,,,,,,
160,0.000000007006914,,,,,,
161,0.000000006542534,,,,,,
162,0.000000006521033,,,,,,
163,0.000000006286484,,,,,,
164,0.000000006029241,,,,,,
165,0.000000005804432,,,,,,
166,0.000000005493322,,,,,,
167,0.000000004550989,,,,,,
168,0.000000004088114,,,,,,
169,0.000000004010994,,,,,,
170,0.000000003922189,,,,,,
171,0.000000003746246,,,,,,
172,0.000000003552407,,,,,,
173,0.000000003407645,,,,,,
174,0.000000003185702,,,,,,
175,0.000000002779383,,,,,,
176,0.000000002386148,,,,,,
177,0.000000002181638,,,,,,
178,0.000000002110235,,,,,,
179,0.000000002029835,,,,,,
180,0.000000001980954,,,,,,
181,0.000000001822878,,,,,,
182,0.000000001755387,,,,,,
183,0.000000001724818,,,,,,
184,0.000000001678696,,,,,,
185,0.000000001646426,,,,,,
186,0.000000001619995,,,,,,
187,0.000000001588557,,,,,,
188,0.000000001498814,,,,,,
189,0.000000001462408,,,,,,
190,0.000000001423184,,,,,,
191,0.000000001359531,,,,,,
192,0.000000001233656,,,,,,
193,0.000000001163442,,,,,,
194,0.000000001080798,,,,,,
195,0.000000001064362,,,,,,
196,0.000000001015816,,,,,,
197,9.86364E-10,,,,,,
198,9.23061E-10,,,,,,
199,8.93735E-10,,,,,,
200,7.66542E-10,,,,,,
201,7.33278E-10,,,,,,
202,6.97352E-10,,,,,,
203,6.44747E-10,,,,,,
204,6.04461E-10,,,,,,
205,5.84456E-10,,,,,,
206,5.56967E-10,,,,,,
207,5.29507E-10,,,,,,
208,4.93411E-10,,,,,,
209,4.55648E-10,,,,,,
210,4.27827E-10,,,,,,
211,3.97913E-10,,,,,,
212,3.80221E-10,,,,,,
213,3.4531E-10,,,,,,
214,3.25908E-10,,,,,,
215,3.03628E-10,,,,,,
216,2.8709E-10,,,,,,
217,2.7159E-10,,,,,,
218,2.42502E-10,,,,,,
219,2.27313E-10,,,,,,
220,2.06171E-10,,,,,,
221,1.84778E-10,,,,,,
222,1.70427E-10,,,,,,
223,1.55912E-10,,,,,,
224,1.47334E-10,,,,,,
225,1.2008E-10,,,,,,
226,1.08525E-10,,,,,,
227,1.04906E-10,,,,,,
228,9.0211E-11,,,,,,
229,8.7686E-11,,,,,,
230,7.2689E-11,,,,,,
231,6.0156E-11,,,,,,
232,4.9098E-11,,,,,,
233,3.6502E-11,,,,,,
234,3.1926E-11,,,,,,
235,2.8184E-11,,,,,,
236,2.3761E-11,,,,,,
237,2.2723E-11,,,,,,
238,2.1339E-11,,,,,,
239,1.7757E-11,,,,,,
240,1.4215E-11,,,,,,
241,1.2745E-11,,,,,,
242,1.1021E-11,,,,,,
243,1.0854E-11,,,,,,
244,7.571E-12,,,,,,
245,6.767E-12,,,,,,
246,6.144E-12,,,,,,
247,4.966E-12,,,,,,
248,4.039E-12,,,,,,
249,3.379E-12,,,,,,
250,2.889E-12,,,,,,
251,2.377E-12,,,,,,
252,2.249E-12,,,,,,
253,1.768E-12,,,,,,
254,1.055E-12,,,,,,
255,8.38E-13,,,,,,
256,0,,,,,,

